4.5 years multi-wavelength observations of Mrk 421 during the ARGO-YBJ and Fermi common operation time

We report on the extensive multi-wavelength observations of the blazar Markarian 421 (Mrk 421) covering radio to gamma-rays, during the 4.5 year period of ARGO-YBJ and Fermi common operation time, from August 2008 to February 2013. In particular, thanks to the ARGO-YBJ and Fermi data, the whole energy range from 100 MeV to 10 TeV is covered without any gap. In the observation period, Mrk 421 showed both low and high activity states at all wavebands. The correlations among flux variations in different wavebands were analyzed. Seven large flares, including five X-ray flares and two GeV gamma-ray flares with variable durations (3-58 days), and one X-ray outburst phase were identified and used to investigate the variation of the spectral energy distribution with respect to a relative quiescent phase. During the outburst phase and the seven flaring episodes, the peak energy in X-rays is observed to increase from sub-keV to few keV. The TeV gamma-ray flux increases up to 0.9-7.2 times the flux of the Crab Nebula. The behavior of GeV gamma-rays is found to vary depending on the flare, a feature that leads us to classify flares into three groups according to the GeV flux variation. Finally, the one-zone synchrotron self-Compton model was adopted to describe the emission spectra. Two out of three groups can be satisfactorily described using injected electrons with a power-law spectral index around 2.2, as expected from relativistic diffuse shock acceleration, whereas the remaining group requires a harder injected spectrum. The underlying physical mechanisms responsible for different groups may be related to the acceleration process or to the environment properties.

==> Table1.txt <==
54698.00 15.00 2.231e+01 1.560e+01 ARGO-YBJ
54728.00 15.00 3.486e+01 1.527e+01 ARGO-YBJ
54758.00 15.00 -1.327e+00 1.570e+01 ARGO-YBJ
54788.00 15.00 1.026e+01 1.973e+01 ARGO-YBJ
54818.00 15.00 1.047e+01 1.737e+01 ARGO-YBJ
54848.00 15.00 3.495e+01 1.492e+01 ARGO-YBJ
54878.00 15.00 2.322e+01 1.723e+01 ARGO-YBJ
54908.00 15.00 3.786e+01 1.477e+01 ARGO-YBJ
54938.00 15.00 1.242e+01 1.493e+01 ARGO-YBJ
54968.00 15.00 -2.462e+00 1.544e+01 ARGO-YBJ
54998.00 15.00 2.471e+01 1.505e+01 ARGO-YBJ
55028.00 15.00 4.428e+01 1.520e+01 ARGO-YBJ
55058.00 15.00 2.294e+01 2.037e+01 ARGO-YBJ
55088.00 15.00 6.377e+01 1.677e+01 ARGO-YBJ
55118.00 15.00 4.981e+01 1.594e+01 ARGO-YBJ
55148.00 15.00 2.032e+01 2.004e+01 ARGO-YBJ
55178.00 15.00 4.956e+01 1.539e+01 ARGO-YBJ
55208.00 15.00 2.683e+01 1.561e+01 ARGO-YBJ
55238.00 15.00 4.596e+01 1.528e+01 ARGO-YBJ
55268.00 15.00 2.997e+01 1.557e+01 ARGO-YBJ
55298.00 15.00 1.807e+00 1.647e+01 ARGO-YBJ
55328.00 15.00 4.866e+01 1.597e+01 ARGO-YBJ
55358.00 15.00 8.358e+00 1.587e+01 ARGO-YBJ
55388.00 15.00 3.364e+01 1.781e+01 ARGO-YBJ
55418.00 15.00 1.673e+01 1.754e+01 ARGO-YBJ
55448.00 15.00 -1.151e+01 1.611e+01 ARGO-YBJ
55478.00 15.00 4.872e+01 1.514e+01 ARGO-YBJ
55508.00 15.00 4.216e+01 1.532e+01 ARGO-YBJ
55538.00 15.00 1.192e+01 1.519e+01 ARGO-YBJ
55568.00 15.00 2.299e+01 1.499e+01 ARGO-YBJ
55598.00 15.00 1.535e+01 1.564e+01 ARGO-YBJ
55628.00 15.00 6.858e+00 1.756e+01 ARGO-YBJ
55658.00 15.00 7.262e+00 1.520e+01 ARGO-YBJ
55688.00 15.00 -6.407e+00 1.532e+01 ARGO-YBJ
55718.00 15.00 -1.460e-01 1.517e+01 ARGO-YBJ
55748.00 15.00 -1.457e+01 1.585e+01 ARGO-YBJ
55778.00 15.00 1.407e+01 1.614e+01 ARGO-YBJ
55808.00 15.00 3.438e+01 1.823e+01 ARGO-YBJ
55838.00 15.00 -2.176e+00 1.523e+01 ARGO-YBJ
55868.00 15.00 -7.181e+00 1.520e+01 ARGO-YBJ
55898.00 15.00 -4.656e+00 1.675e+01 ARGO-YBJ
55928.00 15.00 2.191e+01 1.628e+01 ARGO-YBJ
55958.00 15.00 2.182e+01 1.608e+01 ARGO-YBJ
55988.00 15.00 -1.046e+01 1.590e+01 ARGO-YBJ
56018.00 15.00 -1.708e+00 1.576e+01 ARGO-YBJ
56048.00 15.00 1.103e+01 1.520e+01 ARGO-YBJ
56078.00 15.00 1.165e+01 1.549e+01 ARGO-YBJ
56108.00 15.00 2.364e+01 1.593e+01 ARGO-YBJ
56138.00 15.00 5.919e+01 1.594e+01 ARGO-YBJ
56168.00 15.00 5.886e+01 1.598e+01 ARGO-YBJ
56198.00 15.00 1.396e+01 1.579e+01 ARGO-YBJ
56228.00 15.00 3.701e+01 1.628e+01 ARGO-YBJ
56258.00 15.00 -2.160e+01 1.719e+01 ARGO-YBJ
56288.00 15.00 -3.511e+00 1.857e+01 ARGO-YBJ
56318.00 15.00 1.407e+01 1.928e+01 ARGO-YBJ
54686.50 3.50 8.538e+01 3.365e+01 ARGO-YBJ
54693.50 3.50 2.285e+01 3.124e+01 ARGO-YBJ
54700.50 3.50 -4.515e+01 3.352e+01 ARGO-YBJ
54707.50 3.50 5.997e+01 3.120e+01 ARGO-YBJ
54714.50 3.50 -9.993e+00 3.365e+01 ARGO-YBJ
54721.50 3.50 2.753e+01 3.143e+01 ARGO-YBJ
54728.50 3.50 4.663e+01 3.104e+01 ARGO-YBJ
54735.50 3.50 4.152e+01 3.099e+01 ARGO-YBJ
54742.50 3.50 1.107e+01 3.086e+01 ARGO-YBJ
54749.50 3.50 1.098e+00 3.088e+01 ARGO-YBJ
54756.50 3.50 9.481e-01 3.149e+01 ARGO-YBJ
54763.50 3.50 -1.982e+01 3.010e+01 ARGO-YBJ
54770.50 3.50 2.855e+01 4.088e+01 ARGO-YBJ
54777.50 3.50 2.535e+01 3.664e+01 ARGO-YBJ
54784.50 3.50 5.771e+00 3.057e+01 ARGO-YBJ
54812.50 3.50 3.212e+01 3.064e+01 ARGO-YBJ
54819.50 3.50 8.424e+00 3.329e+01 ARGO-YBJ
54826.50 3.50 -1.685e+01 3.284e+01 ARGO-YBJ
54833.50 3.50 6.505e+01 3.243e+01 ARGO-YBJ
54840.50 3.50 6.329e+01 3.009e+01 ARGO-YBJ
54847.50 3.50 -2.681e+01 3.307e+01 ARGO-YBJ
54854.50 3.50 1.271e+01 3.076e+01 ARGO-YBJ
54861.50 3.50 5.361e+01 3.038e+01 ARGO-YBJ
54868.50 3.50 -1.713e+01 3.065e+01 ARGO-YBJ
54875.50 3.50 5.280e+01 4.678e+01 ARGO-YBJ
54882.50 3.50 1.646e+01 3.732e+01 ARGO-YBJ
54889.50 3.50 5.764e+01 3.505e+01 ARGO-YBJ
54896.50 3.50 6.210e+01 3.013e+01 ARGO-YBJ
54903.50 3.50 5.897e+01 3.283e+01 ARGO-YBJ
54910.50 3.50 2.748e+01 3.001e+01 ARGO-YBJ
54917.50 3.50 1.808e+01 2.976e+01 ARGO-YBJ
54924.50 3.50 4.751e+01 3.034e+01 ARGO-YBJ
54931.50 3.50 6.253e+01 3.028e+01 ARGO-YBJ
54938.50 3.50 -5.445e+01 3.281e+01 ARGO-YBJ
54945.50 3.50 -3.847e+01 3.043e+01 ARGO-YBJ
54952.50 3.50 1.644e+01 3.050e+01 ARGO-YBJ
54959.50 3.50 1.957e+01 3.259e+01 ARGO-YBJ
54966.50 3.50 -4.482e+01 3.240e+01 ARGO-YBJ
54973.50 3.50 2.207e+01 3.309e+01 ARGO-YBJ
54980.50 3.50 3.841e+00 3.043e+01 ARGO-YBJ
54987.50 3.50 2.606e+01 3.030e+01 ARGO-YBJ
54994.50 3.50 4.569e+01 3.258e+01 ARGO-YBJ
55001.50 3.50 2.266e+01 3.091e+01 ARGO-YBJ
55008.50 3.50 2.068e+01 3.121e+01 ARGO-YBJ
55015.50 3.50 3.368e+01 3.066e+01 ARGO-YBJ
55022.50 3.50 7.161e+01 3.102e+01 ARGO-YBJ
55029.50 3.50 1.320e+01 3.133e+01 ARGO-YBJ
55036.50 3.50 6.854e+01 3.362e+01 ARGO-YBJ
55043.50 3.50 5.639e+01 3.632e+01 ARGO-YBJ
55050.50 3.50 1.933e+01 4.725e+01 ARGO-YBJ
55064.50 3.50 -6.960e+00 3.056e+01 ARGO-YBJ
55071.50 3.50 5.578e+01 3.373e+01 ARGO-YBJ
55078.50 3.50 2.021e+01 4.051e+01 ARGO-YBJ
55085.50 3.50 4.735e+01 3.112e+01 ARGO-YBJ
55092.50 3.50 5.576e+01 3.098e+01 ARGO-YBJ
55099.50 3.50 1.152e+02 4.090e+01 ARGO-YBJ
55106.50 3.50 3.865e+01 3.624e+01 ARGO-YBJ
55113.50 3.50 3.619e+01 3.040e+01 ARGO-YBJ
55120.50 3.50 1.970e+01 3.291e+01 ARGO-YBJ
55127.50 3.50 1.109e+02 3.379e+01 ARGO-YBJ
55134.50 3.50 4.604e+01 4.767e+01 ARGO-YBJ
55148.50 3.50 5.702e+01 3.161e+01 ARGO-YBJ
55155.50 3.50 -3.648e+00 4.674e+01 ARGO-YBJ
55162.50 3.50 -1.024e+01 3.117e+01 ARGO-YBJ
55169.50 3.50 7.618e+01 3.617e+01 ARGO-YBJ
55176.50 3.50 5.569e-01 3.053e+01 ARGO-YBJ
55183.50 3.50 6.953e+01 3.099e+01 ARGO-YBJ
55190.50 3.50 7.573e+01 3.039e+01 ARGO-YBJ
55197.50 3.50 3.078e+01 3.446e+01 ARGO-YBJ
55204.50 3.50 3.139e+01 3.102e+01 ARGO-YBJ
55211.50 3.50 5.340e+01 3.105e+01 ARGO-YBJ
55218.50 3.50 1.375e+01 3.372e+01 ARGO-YBJ
55225.50 3.50 1.992e+00 3.102e+01 ARGO-YBJ
55232.50 3.50 -2.172e+01 3.115e+01 ARGO-YBJ
55239.50 3.50 2.996e+01 3.118e+01 ARGO-YBJ
55246.50 3.50 1.390e+02 3.375e+01 ARGO-YBJ
55253.50 3.50 8.713e+01 3.106e+01 ARGO-YBJ
55260.50 3.50 7.090e+01 3.683e+01 ARGO-YBJ
55267.50 3.50 -2.324e+01 3.155e+01 ARGO-YBJ
55274.50 3.50 2.743e+01 3.099e+01 ARGO-YBJ
55281.50 3.50 2.930e+01 3.337e+01 ARGO-YBJ
55288.50 3.50 -2.115e+01 3.076e+01 ARGO-YBJ
55295.50 3.50 6.173e+01 3.699e+01 ARGO-YBJ
55302.50 3.50 -1.257e+01 3.365e+01 ARGO-YBJ
55309.50 3.50 -1.827e+01 3.390e+01 ARGO-YBJ
55316.50 3.50 3.296e+01 3.754e+01 ARGO-YBJ
55323.50 3.50 5.573e+01 3.194e+01 ARGO-YBJ
55330.50 3.50 6.726e+01 3.348e+01 ARGO-YBJ
55337.50 3.50 5.015e+01 3.101e+01 ARGO-YBJ
55344.50 3.50 2.441e+01 3.112e+01 ARGO-YBJ
55351.50 3.50 3.365e+00 3.334e+01 ARGO-YBJ
55358.50 3.50 8.367e+00 3.138e+01 ARGO-YBJ
55365.50 3.50 1.068e-01 3.112e+01 ARGO-YBJ
55372.50 3.50 -1.455e+01 3.726e+01 ARGO-YBJ
55379.50 3.50 2.145e+01 3.445e+01 ARGO-YBJ
55386.50 3.50 6.376e+01 3.506e+01 ARGO-YBJ
55393.50 3.50 -3.406e+01 5.092e+01 ARGO-YBJ
55400.50 3.50 9.270e+01 3.487e+01 ARGO-YBJ
55407.50 3.50 -3.621e+01 3.482e+01 ARGO-YBJ
55414.50 3.50 1.824e+01 3.838e+01 ARGO-YBJ
55421.50 3.50 5.965e+01 3.726e+01 ARGO-YBJ
55428.50 3.50 6.712e+00 3.687e+01 ARGO-YBJ
55435.50 3.50 -6.065e+00 3.199e+01 ARGO-YBJ
55442.50 3.50 2.706e+01 4.260e+01 ARGO-YBJ
55449.50 3.50 1.821e+00 3.190e+01 ARGO-YBJ
55456.50 3.50 -2.293e+01 3.099e+01 ARGO-YBJ
55463.50 3.50 -2.366e+01 3.152e+01 ARGO-YBJ
55470.50 3.50 5.639e+01 3.126e+01 ARGO-YBJ
55477.50 3.50 8.193e+01 3.102e+01 ARGO-YBJ
55484.50 3.50 2.503e+01 3.128e+01 ARGO-YBJ
55491.50 3.50 9.439e+01 3.128e+01 ARGO-YBJ
55498.50 3.50 9.222e+01 3.423e+01 ARGO-YBJ
55505.50 3.50 -1.049e+01 3.102e+01 ARGO-YBJ
55512.50 3.50 2.654e+00 3.112e+01 ARGO-YBJ
55519.50 3.50 5.190e+01 3.106e+01 ARGO-YBJ
55526.50 3.50 -3.524e+01 3.129e+01 ARGO-YBJ
55533.50 3.50 -1.296e+01 3.137e+01 ARGO-YBJ
55540.50 3.50 5.786e+01 3.313e+01 ARGO-YBJ
55547.50 3.50 1.889e+01 3.054e+01 ARGO-YBJ
55554.50 3.50 -8.580e+00 3.046e+01 ARGO-YBJ
55561.50 3.50 2.985e+01 3.174e+01 ARGO-YBJ
55568.50 3.50 5.030e+01 3.077e+01 ARGO-YBJ
55575.50 3.50 2.614e+01 3.086e+01 ARGO-YBJ
55582.50 3.50 5.333e+01 3.122e+01 ARGO-YBJ
55589.50 3.50 1.981e+01 3.203e+01 ARGO-YBJ
55596.50 3.50 -2.281e+00 3.244e+01 ARGO-YBJ
55603.50 3.50 2.478e+01 3.165e+01 ARGO-YBJ
55610.50 3.50 -2.497e+01 3.393e+01 ARGO-YBJ
55617.50 3.50 -8.240e+00 3.188e+01 ARGO-YBJ
55624.50 3.50 -1.368e+01 4.956e+01 ARGO-YBJ
55631.50 3.50 2.697e+01 3.451e+01 ARGO-YBJ
55638.50 3.50 3.459e+01 3.720e+01 ARGO-YBJ
55645.50 3.50 -5.450e+00 3.151e+01 ARGO-YBJ
55652.50 3.50 2.705e+01 3.143e+01 ARGO-YBJ
55659.50 3.50 1.624e+01 3.155e+01 ARGO-YBJ
55666.50 3.50 -1.631e+01 3.142e+01 ARGO-YBJ
55673.50 3.50 3.591e+01 3.162e+01 ARGO-YBJ
55680.50 3.50 3.757e+00 3.126e+01 ARGO-YBJ
55687.50 3.50 -8.386e+00 3.345e+01 ARGO-YBJ
55694.50 3.50 -3.637e+01 3.092e+01 ARGO-YBJ
55701.50 3.50 -2.060e+01 3.103e+01 ARGO-YBJ
55708.50 3.50 -3.063e+01 3.358e+01 ARGO-YBJ
55715.50 3.50 -1.118e+01 3.080e+01 ARGO-YBJ
55722.50 3.50 1.029e+01 3.076e+01 ARGO-YBJ
55729.50 3.50 4.030e+01 3.082e+01 ARGO-YBJ
55736.50 3.50 2.723e+01 3.688e+01 ARGO-YBJ
55743.50 3.50 -2.239e+01 3.090e+01 ARGO-YBJ
55750.50 3.50 -6.460e+00 3.394e+01 ARGO-YBJ
55757.50 3.50 -3.441e+01 3.116e+01 ARGO-YBJ
55764.50 3.50 -1.759e+01 3.110e+01 ARGO-YBJ
55771.50 3.50 9.076e+01 3.141e+01 ARGO-YBJ
55778.50 3.50 6.436e+00 3.085e+01 ARGO-YBJ
55785.50 3.50 -6.007e+00 4.756e+01 ARGO-YBJ
55792.50 3.50 -2.320e+01 3.140e+01 ARGO-YBJ
55806.50 3.50 6.606e+01 3.761e+01 ARGO-YBJ
55813.50 3.50 3.910e+01 3.137e+01 ARGO-YBJ
55820.50 3.50 -3.621e+01 3.343e+01 ARGO-YBJ
55827.50 3.50 2.982e+01 3.118e+01 ARGO-YBJ
55834.50 3.50 -1.905e+01 3.064e+01 ARGO-YBJ
55841.50 3.50 3.441e+00 3.109e+01 ARGO-YBJ
55848.50 3.50 7.274e+00 3.367e+01 ARGO-YBJ
55855.50 3.50 -2.598e+01 3.061e+01 ARGO-YBJ
55862.50 3.50 -3.613e+01 3.300e+01 ARGO-YBJ
55869.50 3.50 4.209e+01 3.123e+01 ARGO-YBJ
55876.50 3.50 -2.183e+01 3.132e+01 ARGO-YBJ
55883.50 3.50 2.466e+01 3.347e+01 ARGO-YBJ
55890.50 3.50 -8.000e+01 3.817e+01 ARGO-YBJ
55897.50 3.50 7.266e+01 3.418e+01 ARGO-YBJ
55904.50 3.50 -4.254e+01 3.136e+01 ARGO-YBJ
55911.50 3.50 -6.071e+00 3.445e+01 ARGO-YBJ
55918.50 3.50 -1.175e+01 3.183e+01 ARGO-YBJ
55925.50 3.50 4.919e+01 3.237e+01 ARGO-YBJ
55932.50 3.50 5.814e+01 3.177e+01 ARGO-YBJ
55939.50 3.50 -2.537e+01 4.220e+01 ARGO-YBJ
55946.50 3.50 4.722e+00 3.466e+01 ARGO-YBJ
55953.50 3.50 3.317e+01 3.192e+01 ARGO-YBJ
55960.50 3.50 1.313e+01 3.176e+01 ARGO-YBJ
55967.50 3.50 3.933e+01 3.536e+01 ARGO-YBJ
55974.50 3.50 -1.313e+00 3.569e+01 ARGO-YBJ
55981.50 3.50 5.032e+00 3.292e+01 ARGO-YBJ
55988.50 3.50 -5.656e+00 3.163e+01 ARGO-YBJ
55995.50 3.50 -3.569e+01 3.226e+01 ARGO-YBJ
56002.50 3.50 1.436e+01 3.233e+01 ARGO-YBJ
56009.50 3.50 -5.872e+00 3.216e+01 ARGO-YBJ
56016.50 3.50 1.532e+01 3.267e+01 ARGO-YBJ
56023.50 3.50 -7.261e+01 3.436e+01 ARGO-YBJ
56030.50 3.50 2.828e+01 3.132e+01 ARGO-YBJ
56037.50 3.50 1.757e+01 3.152e+01 ARGO-YBJ
56044.50 3.50 -8.550e+00 3.111e+01 ARGO-YBJ
56051.50 3.50 -1.568e+01 3.157e+01 ARGO-YBJ
56058.50 3.50 6.414e+01 3.182e+01 ARGO-YBJ
56065.50 3.50 -6.953e+01 3.375e+01 ARGO-YBJ
56072.50 3.50 1.688e+01 3.146e+01 ARGO-YBJ
56079.50 3.50 3.591e+01 3.180e+01 ARGO-YBJ
56086.50 3.50 3.186e+01 3.154e+01 ARGO-YBJ
56093.50 3.50 2.393e+01 3.424e+01 ARGO-YBJ
56100.50 3.50 1.854e+01 3.499e+01 ARGO-YBJ
56107.50 3.50 1.003e+01 3.152e+01 ARGO-YBJ
56114.50 3.50 5.212e+01 3.159e+01 ARGO-YBJ
56121.50 3.50 5.859e+01 3.474e+01 ARGO-YBJ
56128.50 3.50 6.237e+01 3.498e+01 ARGO-YBJ
56135.50 3.50 7.729e+01 3.183e+01 ARGO-YBJ
56142.50 3.50 5.795e+00 3.143e+01 ARGO-YBJ
56149.50 3.50 6.573e+01 3.188e+01 ARGO-YBJ
56156.50 3.50 1.127e+02 3.209e+01 ARGO-YBJ
56163.50 3.50 5.374e+01 3.207e+01 ARGO-YBJ
56170.50 3.50 2.115e+00 3.173e+01 ARGO-YBJ
56177.50 3.50 8.280e+01 3.443e+01 ARGO-YBJ
56184.50 3.50 -6.917e+00 3.426e+01 ARGO-YBJ
56191.50 3.50 5.466e+01 3.225e+01 ARGO-YBJ
56198.50 3.50 -5.515e+00 3.515e+01 ARGO-YBJ
56205.50 3.50 -1.384e+01 3.233e+01 ARGO-YBJ
56212.50 3.50 7.840e+01 3.163e+01 ARGO-YBJ
56219.50 3.50 1.544e+01 3.465e+01 ARGO-YBJ
56226.50 3.50 4.414e+01 3.197e+01 ARGO-YBJ
56233.50 3.50 5.345e+01 3.805e+01 ARGO-YBJ
56240.50 3.50 -1.481e+01 3.188e+01 ARGO-YBJ
56247.50 3.50 -6.483e+01 3.210e+01 ARGO-YBJ
56254.50 3.50 1.251e+01 3.785e+01 ARGO-YBJ
56261.50 3.50 -2.429e+01 3.388e+01 ARGO-YBJ
56268.50 3.50 3.789e+01 4.256e+01 ARGO-YBJ
56275.50 3.50 -1.450e+01 3.724e+01 ARGO-YBJ
56282.50 3.50 2.257e+01 4.204e+01 ARGO-YBJ
56289.50 3.50 -1.920e+01 3.449e+01 ARGO-YBJ
56296.50 3.50 1.743e+00 4.409e+01 ARGO-YBJ
56303.50 3.50 -5.686e+00 3.886e+01 ARGO-YBJ
56310.50 3.50 1.891e+01 3.890e+01 ARGO-YBJ
56317.50 3.50 -1.272e+01 3.634e+01 ARGO-YBJ
56324.50 3.50 1.537e+01 3.358e+01 ARGO-YBJ
54686.50 3.50 6.552e-08 2.110e-08 Fermi-LAT
54693.50 3.50 1.063e-07 2.253e-08 Fermi-LAT
54700.50 3.50 1.161e-07 2.096e-08 Fermi-LAT
54707.50 3.50 1.383e-07 1.877e-08 Fermi-LAT
54714.50 3.50 1.335e-07 1.644e-08 Fermi-LAT
54721.50 3.50 1.086e-07 1.491e-08 Fermi-LAT
54728.50 3.50 5.275e-08 1.409e-08 Fermi-LAT
54735.50 3.50 8.687e-08 1.961e-08 Fermi-LAT
54742.50 3.50 8.033e-08 2.011e-08 Fermi-LAT
54749.50 3.50 7.624e-08 1.975e-08 Fermi-LAT
54756.50 3.50 7.624e-08 1.777e-08 Fermi-LAT
54763.50 3.50 1.195e-07 1.614e-08 Fermi-LAT
54770.50 3.50 8.097e-08 1.455e-08 Fermi-LAT
54777.50 3.50 7.048e-08 1.517e-08 Fermi-LAT
54784.50 3.50 6.551e-08 1.643e-08 Fermi-LAT
54791.50 3.50 7.350e-08 1.846e-08 Fermi-LAT
54798.50 3.50 9.071e-08 2.074e-08 Fermi-LAT
54805.50 3.50 8.700e-08 1.806e-08 Fermi-LAT
54812.50 3.50 1.086e-07 1.830e-08 Fermi-LAT
54819.50 3.50 9.692e-08 1.666e-08 Fermi-LAT
54826.50 3.50 5.926e-08 1.399e-08 Fermi-LAT
54833.50 3.50 8.224e-08 1.600e-08 Fermi-LAT
54840.50 3.50 9.305e-08 1.818e-08 Fermi-LAT
54847.50 3.50 9.469e-08 1.980e-08 Fermi-LAT
54854.50 3.50 9.155e-08 2.185e-08 Fermi-LAT
54861.50 3.50 7.242e-08 1.859e-08 Fermi-LAT
54868.50 3.50 8.446e-08 1.725e-08 Fermi-LAT
54875.50 3.50 1.125e-07 1.491e-08 Fermi-LAT
54882.50 3.50 7.211e-08 1.466e-08 Fermi-LAT
54889.50 3.50 6.306e-08 1.627e-08 Fermi-LAT
54896.50 3.50 7.531e-08 1.782e-08 Fermi-LAT
54903.50 3.50 2.419e-08 2.921e-08 Fermi-LAT
54910.50 3.50 6.653e-08 1.765e-08 Fermi-LAT
54917.50 3.50 6.742e-08 1.713e-08 Fermi-LAT
54924.50 3.50 7.587e-08 1.598e-08 Fermi-LAT
54931.50 3.50 7.765e-08 1.440e-08 Fermi-LAT
54938.50 3.50 8.586e-08 1.512e-08 Fermi-LAT
54945.50 3.50 8.996e-08 1.807e-08 Fermi-LAT
54952.50 3.50 7.231e-08 1.936e-08 Fermi-LAT
54959.50 3.50 5.688e-08 1.799e-08 Fermi-LAT
54966.50 3.50 8.362e-08 1.863e-08 Fermi-LAT
54973.50 3.50 1.337e-07 1.720e-08 Fermi-LAT
54980.50 3.50 1.095e-07 1.479e-08 Fermi-LAT
54987.50 3.50 1.164e-07 1.558e-08 Fermi-LAT
54994.50 3.50 9.805e-08 1.678e-08 Fermi-LAT
55001.50 3.50 7.520e-08 1.628e-08 Fermi-LAT
55008.50 3.50 9.194e-08 2.093e-08 Fermi-LAT
55015.50 3.50 1.495e-07 2.433e-08 Fermi-LAT
55022.50 3.50 6.542e-08 1.747e-08 Fermi-LAT
55029.50 3.50 1.109e-07 1.882e-08 Fermi-LAT
55036.50 3.50 9.084e-08 1.589e-08 Fermi-LAT
55043.50 3.50 5.928e-08 1.471e-08 Fermi-LAT
55050.50 3.50 9.534e-08 1.912e-08 Fermi-LAT
55057.50 3.50 8.451e-08 1.675e-08 Fermi-LAT
55064.50 3.50 8.731e-08 1.888e-08 Fermi-LAT
55071.50 3.50 9.451e-08 2.014e-08 Fermi-LAT
55078.50 3.50 8.495e-08 1.914e-08 Fermi-LAT
55085.50 3.50 8.362e-08 2.020e-08 Fermi-LAT
55092.50 3.50 8.751e-08 1.983e-08 Fermi-LAT
55099.50 3.50 9.490e-08 2.078e-08 Fermi-LAT
55106.50 3.50 1.172e-07 1.833e-08 Fermi-LAT
55113.50 3.50 1.085e-07 1.615e-08 Fermi-LAT
55120.50 3.50 1.033e-07 1.432e-08 Fermi-LAT
55127.50 3.50 1.061e-07 1.689e-08 Fermi-LAT
55134.50 3.50 1.297e-07 2.205e-08 Fermi-LAT
55141.50 3.50 9.742e-08 2.047e-08 Fermi-LAT
55148.50 3.50 9.939e-08 2.031e-08 Fermi-LAT
55155.50 3.50 8.460e-08 1.907e-08 Fermi-LAT
55162.50 3.50 1.087e-07 1.847e-08 Fermi-LAT
55169.50 3.50 9.205e-08 1.507e-08 Fermi-LAT
55176.50 3.50 8.804e-08 1.504e-08 Fermi-LAT
55183.50 3.50 1.362e-07 1.785e-08 Fermi-LAT
55190.50 3.50 1.443e-07 2.204e-08 Fermi-LAT
55197.50 3.50 1.460e-07 2.263e-08 Fermi-LAT
55204.50 3.50 1.541e-07 2.349e-08 Fermi-LAT
55211.50 3.50 1.002e-07 1.911e-08 Fermi-LAT
55218.50 3.50 9.219e-08 1.695e-08 Fermi-LAT
55225.50 3.50 6.045e-08 1.316e-08 Fermi-LAT
55232.50 3.50 9.324e-08 1.596e-08 Fermi-LAT
55239.50 3.50 1.114e-07 1.883e-08 Fermi-LAT
55246.50 3.50 1.627e-07 2.252e-08 Fermi-LAT
55253.50 3.50 9.913e-08 2.016e-08 Fermi-LAT
55260.50 3.50 7.261e-08 1.902e-08 Fermi-LAT
55267.50 3.50 9.432e-08 1.783e-08 Fermi-LAT
55274.50 3.50 7.624e-08 1.460e-08 Fermi-LAT
55281.50 3.50 6.265e-08 1.384e-08 Fermi-LAT
55288.50 3.50 7.444e-08 1.697e-08 Fermi-LAT
55295.50 3.50 8.999e-08 2.157e-08 Fermi-LAT
55302.50 3.50 8.060e-08 1.838e-08 Fermi-LAT
55309.50 3.50 1.458e-07 2.044e-08 Fermi-LAT
55316.50 3.50 1.568e-07 1.851e-08 Fermi-LAT
55323.50 3.50 9.176e-08 1.721e-08 Fermi-LAT
55330.50 3.50 9.520e-08 1.547e-08 Fermi-LAT
55337.50 3.50 8.677e-08 1.553e-08 Fermi-LAT
55344.50 3.50 1.214e-07 1.722e-08 Fermi-LAT
55351.50 3.50 9.290e-08 1.792e-08 Fermi-LAT
55358.50 3.50 9.254e-08 1.987e-08 Fermi-LAT
55365.50 3.50 1.218e-07 1.903e-08 Fermi-LAT
55372.50 3.50 9.474e-08 1.713e-08 Fermi-LAT
55379.50 3.50 6.511e-08 1.440e-08 Fermi-LAT
55386.50 3.50 1.162e-07 1.496e-08 Fermi-LAT
55393.50 3.50 5.653e-08 1.452e-08 Fermi-LAT
55400.50 3.50 6.689e-08 1.707e-08 Fermi-LAT
55407.50 3.50 4.221e-08 1.740e-08 Fermi-LAT
55414.50 3.50 5.101e-08 1.779e-08 Fermi-LAT
55421.50 3.50 6.870e-08 1.881e-08 Fermi-LAT
55428.50 3.50 9.565e-08 1.697e-08 Fermi-LAT
55435.50 3.50 6.672e-08 1.435e-08 Fermi-LAT
55442.50 3.50 8.053e-08 1.377e-08 Fermi-LAT
55449.50 3.50 4.858e-08 1.501e-08 Fermi-LAT
55456.50 3.50 5.660e-08 1.782e-08 Fermi-LAT
55463.50 3.50 1.296e-07 2.462e-08 Fermi-LAT
55470.50 3.50 9.925e-08 2.187e-08 Fermi-LAT
55477.50 3.50 1.096e-07 1.996e-08 Fermi-LAT
55484.50 3.50 1.364e-07 1.737e-08 Fermi-LAT
55491.50 3.50 1.256e-07 1.484e-08 Fermi-LAT
55498.50 3.50 8.875e-08 1.484e-08 Fermi-LAT
55505.50 3.50 8.615e-08 1.745e-08 Fermi-LAT
55512.50 3.50 9.636e-08 2.001e-08 Fermi-LAT
55519.50 3.50 7.257e-08 1.942e-08 Fermi-LAT
55526.50 3.50 8.590e-08 2.052e-08 Fermi-LAT
55533.50 3.50 9.347e-08 1.808e-08 Fermi-LAT
55540.50 3.50 8.307e-08 1.447e-08 Fermi-LAT
55547.50 3.50 7.914e-08 1.392e-08 Fermi-LAT
55554.50 3.50 1.110e-07 1.628e-08 Fermi-LAT
55561.50 3.50 8.492e-08 2.587e-08 Fermi-LAT
55568.50 3.50 1.332e-07 2.384e-08 Fermi-LAT
55575.50 3.50 9.582e-08 2.194e-08 Fermi-LAT
55582.50 3.50 1.441e-07 2.088e-08 Fermi-LAT
55589.50 3.50 8.771e-08 1.731e-08 Fermi-LAT
55596.50 3.50 1.033e-07 1.553e-08 Fermi-LAT
55603.50 3.50 7.609e-08 1.458e-08 Fermi-LAT
55610.50 3.50 6.556e-08 1.615e-08 Fermi-LAT
55617.50 3.50 1.337e-07 2.163e-08 Fermi-LAT
55624.50 3.50 1.448e-07 2.198e-08 Fermi-LAT
55631.50 3.50 1.144e-07 2.122e-08 Fermi-LAT
55638.50 3.50 1.437e-07 1.850e-08 Fermi-LAT
55645.50 3.50 1.142e-07 1.793e-08 Fermi-LAT
55652.50 3.50 1.148e-07 1.455e-08 Fermi-LAT
55659.50 3.50 8.975e-08 1.615e-08 Fermi-LAT
55666.50 3.50 7.027e-08 2.251e-08 Fermi-LAT
55673.50 3.50 9.370e-08 2.251e-08 Fermi-LAT
55680.50 3.50 5.633e-08 1.833e-08 Fermi-LAT
55687.50 3.50 1.242e-07 2.178e-08 Fermi-LAT
55694.50 3.50 1.054e-07 1.772e-08 Fermi-LAT
55701.50 3.50 6.045e-08 1.415e-08 Fermi-LAT
55708.50 3.50 4.622e-08 1.159e-08 Fermi-LAT
55715.50 3.50 6.270e-08 1.515e-08 Fermi-LAT
55722.50 3.50 6.183e-08 1.616e-08 Fermi-LAT
55729.50 3.50 3.684e-08 1.630e-08 Fermi-LAT
55736.50 3.50 7.361e-08 1.905e-08 Fermi-LAT
55743.50 3.50 5.139e-08 1.682e-08 Fermi-LAT
55750.50 3.50 7.168e-08 1.575e-08 Fermi-LAT
55757.50 3.50 4.294e-08 1.161e-08 Fermi-LAT
55764.50 3.50 5.823e-08 1.413e-08 Fermi-LAT
55771.50 3.50 8.239e-08 1.729e-08 Fermi-LAT
55778.50 3.50 1.354e-07 2.231e-08 Fermi-LAT
55785.50 3.50 6.367e-08 1.919e-08 Fermi-LAT
55792.50 3.50 8.456e-08 2.059e-08 Fermi-LAT
55799.50 3.50 1.238e-07 2.135e-08 Fermi-LAT
55806.50 3.50 7.625e-08 1.783e-08 Fermi-LAT
55813.50 3.50 8.397e-08 8.541e-09 Fermi-LAT
55820.50 3.50 7.758e-08 1.704e-08 Fermi-LAT
55827.50 3.50 1.122e-07 2.118e-08 Fermi-LAT
55834.50 3.50 9.680e-08 2.218e-08 Fermi-LAT
55841.50 3.50 1.103e-07 1.922e-08 Fermi-LAT
55848.50 3.50 1.214e-07 2.034e-08 Fermi-LAT
55855.50 3.50 9.761e-08 1.688e-08 Fermi-LAT
55862.50 3.50 9.634e-08 1.558e-08 Fermi-LAT
55869.50 3.50 1.096e-07 1.407e-08 Fermi-LAT
55876.50 3.50 1.298e-07 1.748e-08 Fermi-LAT
55883.50 3.50 9.018e-08 1.672e-08 Fermi-LAT
55890.50 3.50 7.049e-08 1.728e-08 Fermi-LAT
55897.50 3.50 8.641e-08 1.839e-08 Fermi-LAT
55904.50 3.50 7.078e-08 1.624e-08 Fermi-LAT
55911.50 3.50 7.238e-08 1.597e-08 Fermi-LAT
55918.50 3.50 6.659e-08 1.311e-08 Fermi-LAT
55925.50 3.50 7.036e-08 1.520e-08 Fermi-LAT
55932.50 3.50 8.207e-08 1.657e-08 Fermi-LAT
55939.50 3.50 9.672e-08 1.856e-08 Fermi-LAT
55946.50 3.50 8.277e-08 1.957e-08 Fermi-LAT
55953.50 3.50 5.034e-08 1.698e-08 Fermi-LAT
55960.50 3.50 9.746e-08 1.798e-08 Fermi-LAT
55967.50 3.50 4.893e-08 1.360e-08 Fermi-LAT
55974.50 3.50 5.806e-08 1.355e-08 Fermi-LAT
55981.50 3.50 7.758e-08 1.736e-08 Fermi-LAT
55988.50 3.50 7.761e-08 1.951e-08 Fermi-LAT
55995.50 3.50 1.186e-07 1.657e-08 Fermi-LAT
56002.50 3.50 1.446e-07 2.329e-08 Fermi-LAT
56009.50 3.50 9.367e-08 1.931e-08 Fermi-LAT
56016.50 3.50 1.294e-07 1.743e-08 Fermi-LAT
56023.50 3.50 7.039e-08 1.406e-08 Fermi-LAT
56030.50 3.50 7.893e-08 1.387e-08 Fermi-LAT
56037.50 3.50 8.021e-08 1.696e-08 Fermi-LAT
56044.50 3.50 1.047e-07 2.047e-08 Fermi-LAT
56051.50 3.50 1.172e-07 2.181e-08 Fermi-LAT
56058.50 3.50 8.861e-08 2.073e-08 Fermi-LAT
56065.50 3.50 6.737e-08 1.816e-08 Fermi-LAT
56072.50 3.50 1.184e-07 1.689e-08 Fermi-LAT
56079.50 3.50 9.996e-08 1.415e-08 Fermi-LAT
56086.50 3.50 9.031e-08 1.592e-08 Fermi-LAT
56093.50 3.50 1.068e-07 1.901e-08 Fermi-LAT
56100.50 3.50 1.326e-07 1.918e-08 Fermi-LAT
56107.50 3.50 1.450e-07 2.247e-08 Fermi-LAT
56114.50 3.50 1.432e-07 2.214e-08 Fermi-LAT
56121.50 3.50 3.462e-07 2.510e-08 Fermi-LAT
56128.50 3.50 1.747e-07 1.773e-08 Fermi-LAT
56135.50 3.50 2.114e-07 1.739e-08 Fermi-LAT
56142.50 3.50 2.105e-07 1.944e-08 Fermi-LAT
56149.50 3.50 3.218e-07 2.688e-08 Fermi-LAT
56156.50 3.50 3.447e-07 2.828e-08 Fermi-LAT
56163.50 3.50 2.868e-07 2.544e-08 Fermi-LAT
56170.50 3.50 2.390e-07 2.326e-08 Fermi-LAT
56177.50 3.50 2.013e-07 1.887e-08 Fermi-LAT
56184.50 3.50 1.345e-07 1.521e-08 Fermi-LAT
56191.50 3.50 1.321e-07 1.524e-08 Fermi-LAT
56198.50 3.50 1.043e-07 2.329e-08 Fermi-LAT
56205.50 3.50 9.256e-08 2.116e-08 Fermi-LAT
56212.50 3.50 7.469e-08 1.909e-08 Fermi-LAT
56219.50 3.50 7.124e-08 1.795e-08 Fermi-LAT
56226.50 3.50 1.131e-07 1.736e-08 Fermi-LAT
56233.50 3.50 1.138e-07 1.460e-08 Fermi-LAT
56240.50 3.50 1.227e-07 1.332e-08 Fermi-LAT
56247.50 3.50 1.438e-07 1.614e-08 Fermi-LAT
56254.50 3.50 1.340e-07 1.714e-08 Fermi-LAT
56261.50 3.50 1.433e-07 1.926e-08 Fermi-LAT
56268.50 3.50 1.880e-07 1.976e-08 Fermi-LAT
56275.50 3.50 1.180e-07 1.884e-08 Fermi-LAT
56282.50 3.50 1.205e-07 1.749e-08 Fermi-LAT
56289.50 3.50 1.097e-07 1.444e-08 Fermi-LAT
56296.50 3.50 1.299e-07 1.509e-08 Fermi-LAT
56303.50 3.50 1.295e-07 1.878e-08 Fermi-LAT
56310.50 3.50 1.092e-07 1.911e-08 Fermi-LAT
56317.50 3.50 9.955e-08 1.975e-08 Fermi-LAT
56324.50 3.50 8.774e-08 2.126e-08 Fermi-LAT
54686.50 3.50 -3.138e-04 7.761e-04 Swift-BAT
54693.50 3.50 1.222e-03 5.516e-04 Swift-BAT
54700.50 3.50 7.144e-04 6.502e-04 Swift-BAT
54742.50 3.50 1.803e-03 3.457e-04 Swift-BAT
54749.50 3.50 3.978e-04 3.413e-04 Swift-BAT
54756.50 3.50 4.096e-04 3.056e-04 Swift-BAT
54763.50 3.50 5.516e-04 3.078e-04 Swift-BAT
54770.50 3.50 8.242e-04 4.364e-04 Swift-BAT
54777.50 3.50 1.223e-03 5.250e-04 Swift-BAT
54784.50 3.50 4.218e-04 4.279e-04 Swift-BAT
54791.50 3.50 4.478e-04 3.088e-04 Swift-BAT
54798.50 3.50 6.110e-04 5.905e-04 Swift-BAT
54805.50 3.50 1.585e-03 3.710e-04 Swift-BAT
54812.50 3.50 8.606e-04 5.102e-04 Swift-BAT
54819.50 3.50 7.494e-04 5.428e-04 Swift-BAT
54826.50 3.50 1.535e-03 6.866e-04 Swift-BAT
54833.50 3.50 9.303e-04 4.265e-04 Swift-BAT
54840.50 3.50 1.035e-03 2.998e-04 Swift-BAT
54847.50 3.50 2.293e-03 4.016e-04 Swift-BAT
54854.50 3.50 3.390e-04 5.109e-04 Swift-BAT
54861.50 3.50 2.635e-03 5.435e-04 Swift-BAT
54868.50 3.50 1.034e-03 6.667e-04 Swift-BAT
54875.50 3.50 1.031e-03 3.647e-04 Swift-BAT
54882.50 3.50 1.867e-03 3.257e-04 Swift-BAT
54889.50 3.50 1.232e-03 2.852e-04 Swift-BAT
54896.50 3.50 9.702e-04 3.076e-04 Swift-BAT
54903.50 3.50 1.310e-03 3.250e-04 Swift-BAT
54910.50 3.50 -1.035e-04 3.370e-04 Swift-BAT
54917.50 3.50 3.487e-04 2.333e-04 Swift-BAT
54924.50 3.50 3.651e-04 3.347e-04 Swift-BAT
54931.50 3.50 2.361e-04 3.926e-04 Swift-BAT
54938.50 3.50 1.034e-03 2.597e-04 Swift-BAT
54945.50 3.50 4.514e-04 2.419e-04 Swift-BAT
54952.50 3.50 7.273e-04 2.122e-04 Swift-BAT
54959.50 3.50 1.092e-03 2.514e-04 Swift-BAT
54966.50 3.50 9.059e-04 3.826e-04 Swift-BAT
54973.50 3.50 -2.434e-04 2.784e-04 Swift-BAT
54980.50 3.50 -3.071e-04 3.048e-04 Swift-BAT
54987.50 3.50 5.215e-04 2.648e-04 Swift-BAT
54994.50 3.50 1.534e-03 3.681e-04 Swift-BAT
55001.50 3.50 1.545e-03 3.764e-04 Swift-BAT
55008.50 3.50 9.482e-04 4.492e-04 Swift-BAT
55015.50 3.50 1.998e-03 3.562e-04 Swift-BAT
55022.50 3.50 2.395e-03 5.199e-04 Swift-BAT
55029.50 3.50 1.661e-03 3.937e-04 Swift-BAT
55036.50 3.50 3.044e-03 4.793e-04 Swift-BAT
55071.50 3.50 2.777e-03 5.638e-04 Swift-BAT
55078.50 3.50 1.879e-03 5.443e-04 Swift-BAT
55085.50 3.50 1.152e-03 4.427e-04 Swift-BAT
55092.50 3.50 7.900e-04 5.760e-04 Swift-BAT
55106.50 3.50 2.403e-03 1.033e-03 Swift-BAT
55113.50 3.50 1.488e-03 4.018e-04 Swift-BAT
55120.50 3.50 2.248e-03 4.103e-04 Swift-BAT
55127.50 3.50 4.203e-03 2.532e-04 Swift-BAT
55134.50 3.50 4.049e-03 2.347e-04 Swift-BAT
55141.50 3.50 5.505e-03 4.852e-04 Swift-BAT
55148.50 3.50 7.658e-03 5.302e-04 Swift-BAT
55155.50 3.50 2.923e-03 3.467e-04 Swift-BAT
55162.50 3.50 3.916e-03 3.424e-04 Swift-BAT
55169.50 3.50 2.974e-03 3.665e-04 Swift-BAT
55176.50 3.50 9.031e-04 3.654e-04 Swift-BAT
55183.50 3.50 2.127e-03 4.576e-04 Swift-BAT
55190.50 3.50 2.737e-03 7.045e-04 Swift-BAT
55197.50 3.50 3.632e-03 4.451e-04 Swift-BAT
55204.50 3.50 2.159e-03 5.257e-04 Swift-BAT
55211.50 3.50 2.086e-03 4.153e-04 Swift-BAT
55218.50 3.50 6.407e-03 9.029e-04 Swift-BAT
55225.50 3.50 9.506e-04 4.562e-04 Swift-BAT
55232.50 3.50 1.429e-03 3.451e-04 Swift-BAT
55239.50 3.50 2.549e-03 2.703e-04 Swift-BAT
55246.50 3.50 8.726e-03 2.902e-04 Swift-BAT
55253.50 3.50 7.687e-03 2.951e-04 Swift-BAT
55260.50 3.50 7.698e-03 2.685e-04 Swift-BAT
55267.50 3.50 4.817e-03 3.436e-04 Swift-BAT
55274.50 3.50 1.606e-03 4.202e-04 Swift-BAT
55281.50 3.50 3.315e-03 3.596e-04 Swift-BAT
55288.50 3.50 2.920e-03 4.448e-04 Swift-BAT
55295.50 3.50 5.273e-04 3.230e-04 Swift-BAT
55302.50 3.50 -1.256e-05 4.279e-04 Swift-BAT
55309.50 3.50 2.604e-03 3.305e-04 Swift-BAT
55316.50 3.50 2.733e-03 3.783e-04 Swift-BAT
55323.50 3.50 3.923e-03 4.641e-04 Swift-BAT
55330.50 3.50 7.437e-04 3.225e-04 Swift-BAT
55337.50 3.50 1.752e-03 3.557e-04 Swift-BAT
55344.50 3.50 2.578e-03 4.468e-04 Swift-BAT
55351.50 3.50 8.891e-04 3.658e-04 Swift-BAT
55358.50 3.50 3.350e-04 4.144e-04 Swift-BAT
55365.50 3.50 4.459e-04 5.182e-04 Swift-BAT
55372.50 3.50 -4.241e-05 4.637e-04 Swift-BAT
55379.50 3.50 5.396e-04 4.093e-04 Swift-BAT
55386.50 3.50 -3.436e-04 4.396e-04 Swift-BAT
55393.50 3.50 3.024e-04 4.954e-04 Swift-BAT
55400.50 3.50 -1.742e-05 4.366e-04 Swift-BAT
55414.50 3.50 1.183e-04 6.407e-04 Swift-BAT
55421.50 3.50 1.084e-03 6.946e-04 Swift-BAT
55428.50 3.50 -2.614e-05 6.221e-04 Swift-BAT
55435.50 3.50 -6.077e-04 4.472e-04 Swift-BAT
55442.50 3.50 3.844e-04 4.709e-04 Swift-BAT
55470.50 3.50 6.296e-04 3.834e-04 Swift-BAT
55477.50 3.50 2.010e-03 4.040e-04 Swift-BAT
55484.50 3.50 4.051e-03 3.794e-04 Swift-BAT
55491.50 3.50 4.340e-03 3.625e-04 Swift-BAT
55498.50 3.50 2.776e-03 4.227e-04 Swift-BAT
55505.50 3.50 -1.901e-05 3.965e-04 Swift-BAT
55512.50 3.50 4.255e-04 5.055e-04 Swift-BAT
55519.50 3.50 1.077e-03 7.524e-04 Swift-BAT
55526.50 3.50 -8.400e-05 5.915e-04 Swift-BAT
55533.50 3.50 8.923e-04 5.168e-04 Swift-BAT
55540.50 3.50 5.947e-04 6.324e-04 Swift-BAT
55547.50 3.50 -6.577e-04 4.415e-04 Swift-BAT
55554.50 3.50 7.504e-05 5.157e-04 Swift-BAT
55561.50 3.50 2.434e-04 4.875e-04 Swift-BAT
55568.50 3.50 -2.877e-04 3.599e-04 Swift-BAT
55575.50 3.50 3.915e-05 3.625e-04 Swift-BAT
55582.50 3.50 4.286e-04 4.685e-04 Swift-BAT
55589.50 3.50 4.121e-04 3.272e-04 Swift-BAT
55596.50 3.50 4.985e-04 3.000e-04 Swift-BAT
55603.50 3.50 1.742e-05 3.270e-04 Swift-BAT
55610.50 3.50 3.956e-04 2.871e-04 Swift-BAT
55617.50 3.50 -3.944e-04 5.028e-04 Swift-BAT
55624.50 3.50 1.108e-03 4.141e-04 Swift-BAT
55631.50 3.50 2.848e-05 3.554e-04 Swift-BAT
55638.50 3.50 7.030e-04 3.900e-04 Swift-BAT
55645.50 3.50 5.401e-04 4.236e-04 Swift-BAT
55652.50 3.50 3.084e-04 3.938e-04 Swift-BAT
55659.50 3.50 -1.314e-04 2.871e-04 Swift-BAT
55666.50 3.50 4.963e-04 3.553e-04 Swift-BAT
55673.50 3.50 -1.503e-04 3.196e-04 Swift-BAT
55680.50 3.50 -4.471e-04 3.103e-04 Swift-BAT
55687.50 3.50 2.190e-04 3.219e-04 Swift-BAT
55694.50 3.50 -4.640e-04 3.636e-04 Swift-BAT
55701.50 3.50 9.592e-04 3.997e-04 Swift-BAT
55708.50 3.50 3.413e-04 3.733e-04 Swift-BAT
55715.50 3.50 6.525e-04 3.247e-04 Swift-BAT
55722.50 3.50 -3.823e-04 3.664e-04 Swift-BAT
55729.50 3.50 4.487e-04 3.975e-04 Swift-BAT
55736.50 3.50 7.388e-04 5.103e-04 Swift-BAT
55743.50 3.50 9.131e-04 4.366e-04 Swift-BAT
55750.50 3.50 1.086e-03 4.481e-04 Swift-BAT
55757.50 3.50 1.045e-03 6.719e-04 Swift-BAT
55764.50 3.50 1.157e-03 5.528e-04 Swift-BAT
55771.50 3.50 3.709e-04 5.890e-04 Swift-BAT
55778.50 3.50 1.533e-03 8.714e-04 Swift-BAT
55785.50 3.50 1.381e-03 7.786e-04 Swift-BAT
55792.50 3.50 -4.949e-04 7.557e-04 Swift-BAT
55799.50 3.50 3.459e-04 4.921e-04 Swift-BAT
55806.50 3.50 8.530e-04 4.738e-04 Swift-BAT
55813.50 3.50 6.818e-03 4.497e-04 Swift-BAT
55820.50 3.50 2.628e-03 4.654e-04 Swift-BAT
55827.50 3.50 1.086e-03 7.459e-04 Swift-BAT
55834.50 3.50 4.619e-04 6.350e-04 Swift-BAT
55841.50 3.50 3.513e-04 3.992e-04 Swift-BAT
55848.50 3.50 4.139e-04 2.715e-04 Swift-BAT
55855.50 3.50 -7.379e-05 3.285e-04 Swift-BAT
55862.50 3.50 -2.746e-04 4.913e-04 Swift-BAT
55869.50 3.50 1.237e-05 5.589e-04 Swift-BAT
55876.50 3.50 -3.955e-04 4.507e-04 Swift-BAT
55883.50 3.50 -5.055e-04 6.492e-04 Swift-BAT
55890.50 3.50 -2.544e-04 6.027e-04 Swift-BAT
55897.50 3.50 -6.552e-05 3.891e-04 Swift-BAT
55904.50 3.50 -1.122e-04 4.447e-04 Swift-BAT
55911.50 3.50 3.971e-04 4.232e-04 Swift-BAT
55918.50 3.50 2.241e-04 4.953e-04 Swift-BAT
55925.50 3.50 -8.368e-04 3.694e-04 Swift-BAT
55932.50 3.50 -4.475e-04 3.720e-04 Swift-BAT
55939.50 3.50 -2.774e-04 3.253e-04 Swift-BAT
55946.50 3.50 -2.145e-04 4.013e-04 Swift-BAT
55953.50 3.50 -3.068e-04 5.267e-04 Swift-BAT
55960.50 3.50 5.766e-04 6.399e-04 Swift-BAT
55967.50 3.50 -3.681e-04 6.321e-04 Swift-BAT
55974.50 3.50 2.305e-04 3.959e-04 Swift-BAT
55981.50 3.50 1.298e-04 4.053e-04 Swift-BAT
55988.50 3.50 8.234e-04 4.987e-04 Swift-BAT
55995.50 3.50 6.770e-04 6.044e-04 Swift-BAT
56002.50 3.50 5.202e-04 4.539e-04 Swift-BAT
56009.50 3.50 6.976e-04 3.385e-04 Swift-BAT
56016.50 3.50 -1.151e-05 3.420e-04 Swift-BAT
56023.50 3.50 -1.734e-04 3.732e-04 Swift-BAT
56030.50 3.50 5.650e-04 3.096e-04 Swift-BAT
56037.50 3.50 8.763e-04 3.342e-04 Swift-BAT
56044.50 3.50 -5.909e-05 3.830e-04 Swift-BAT
56051.50 3.50 7.411e-04 3.887e-04 Swift-BAT
56058.50 3.50 1.080e-03 3.411e-04 Swift-BAT
56065.50 3.50 4.995e-04 3.511e-04 Swift-BAT
56072.50 3.50 7.487e-04 4.275e-04 Swift-BAT
56079.50 3.50 9.210e-04 3.728e-04 Swift-BAT
56086.50 3.50 1.632e-03 4.940e-04 Swift-BAT
56093.50 3.50 -5.702e-04 6.257e-04 Swift-BAT
56100.50 3.50 -3.029e-04 4.790e-04 Swift-BAT
56107.50 3.50 -4.733e-04 4.513e-04 Swift-BAT
56114.50 3.50 5.904e-04 3.778e-04 Swift-BAT
56121.50 3.50 1.386e-03 4.284e-04 Swift-BAT
56128.50 3.50 7.412e-04 2.816e-04 Swift-BAT
56135.50 3.50 -2.364e-04 7.751e-04 Swift-BAT
56142.50 3.50 1.101e-03 7.442e-04 Swift-BAT
56156.50 3.50 -1.861e-03 1.209e-03 Swift-BAT
56163.50 3.50 1.804e-03 4.303e-04 Swift-BAT
56170.50 3.50 5.783e-04 3.810e-04 Swift-BAT
56177.50 3.50 1.393e-03 5.611e-04 Swift-BAT
56184.50 3.50 1.343e-03 4.936e-04 Swift-BAT
56191.50 3.50 -3.687e-04 1.241e-03 Swift-BAT
56198.50 3.50 9.341e-04 8.052e-04 Swift-BAT
56205.50 3.50 7.617e-04 4.699e-04 Swift-BAT
56212.50 3.50 6.262e-04 3.258e-04 Swift-BAT
56219.50 3.50 -4.834e-04 4.158e-04 Swift-BAT
56226.50 3.50 6.658e-04 6.693e-04 Swift-BAT
56233.50 3.50 1.231e-03 5.021e-04 Swift-BAT
56240.50 3.50 9.665e-04 5.654e-04 Swift-BAT
56254.50 3.50 5.562e-04 5.832e-04 Swift-BAT
56261.50 3.50 3.338e-05 8.033e-04 Swift-BAT
56268.50 3.50 -4.009e-04 5.143e-04 Swift-BAT
56275.50 3.50 1.070e-04 4.554e-04 Swift-BAT
56282.50 3.50 3.352e-05 4.242e-04 Swift-BAT
56289.50 3.50 5.430e-04 4.291e-04 Swift-BAT
56296.50 3.50 -2.210e-05 4.302e-04 Swift-BAT
56303.50 3.50 1.024e-03 3.771e-04 Swift-BAT
56310.50 3.50 2.871e-04 2.909e-04 Swift-BAT
56317.50 3.50 -4.349e-05 3.178e-04 Swift-BAT
56324.50 3.50 2.839e-04 3.026e-04 Swift-BAT
54686.50 3.50 2.489e+00 2.866e-01 RXTE-ASM
54693.50 3.50 1.095e+00 3.532e-01 RXTE-ASM
54700.50 3.50 9.404e-01 3.578e-01 RXTE-ASM
54714.50 3.50 8.489e-01 3.421e-01 RXTE-ASM
54721.50 3.50 1.434e+00 2.696e-01 RXTE-ASM
54735.50 3.50 2.214e+00 3.092e-01 RXTE-ASM
54742.50 3.50 2.561e+00 2.171e-01 RXTE-ASM
54749.50 3.50 1.706e+00 2.268e-01 RXTE-ASM
54756.50 3.50 1.181e+00 1.284e-01 RXTE-ASM
54763.50 3.50 5.929e-01 1.968e-01 RXTE-ASM
54770.50 3.50 1.128e+00 1.889e-01 RXTE-ASM
54777.50 3.50 1.021e+00 1.445e-01 RXTE-ASM
54784.50 3.50 6.861e-01 1.020e-01 RXTE-ASM
54791.50 3.50 4.780e-01 8.805e-02 RXTE-ASM
54798.50 3.50 1.201e+00 9.482e-02 RXTE-ASM
54805.50 3.50 1.463e+00 9.855e-02 RXTE-ASM
54812.50 3.50 7.520e-01 1.409e-01 RXTE-ASM
54819.50 3.50 8.565e-01 1.325e-01 RXTE-ASM
54826.50 3.50 1.545e+00 1.228e-01 RXTE-ASM
54833.50 3.50 1.253e+00 1.012e-01 RXTE-ASM
54840.50 3.50 1.645e+00 1.223e-01 RXTE-ASM
54847.50 3.50 1.287e+00 1.383e-01 RXTE-ASM
54854.50 3.50 1.121e+00 1.206e-01 RXTE-ASM
54861.50 3.50 2.119e+00 1.831e-01 RXTE-ASM
54868.50 3.50 1.216e+00 2.148e-01 RXTE-ASM
54875.50 3.50 1.493e+00 1.422e-01 RXTE-ASM
54882.50 3.50 1.693e+00 9.290e-02 RXTE-ASM
54889.50 3.50 1.207e+00 1.070e-01 RXTE-ASM
54896.50 3.50 6.875e-01 1.007e-01 RXTE-ASM
54903.50 3.50 8.252e-01 1.140e-01 RXTE-ASM
54910.50 3.50 7.795e-01 1.458e-01 RXTE-ASM
54917.50 3.50 3.157e-01 1.344e-01 RXTE-ASM
54924.50 3.50 9.601e-01 1.721e-01 RXTE-ASM
54931.50 3.50 1.011e+00 1.025e-01 RXTE-ASM
54938.50 3.50 1.374e+00 1.111e-01 RXTE-ASM
54945.50 3.50 1.028e+00 9.321e-02 RXTE-ASM
54952.50 3.50 7.322e-01 1.083e-01 RXTE-ASM
54959.50 3.50 8.691e-01 1.336e-01 RXTE-ASM
54966.50 3.50 8.456e-01 2.011e-01 RXTE-ASM
54973.50 3.50 9.219e-01 1.294e-01 RXTE-ASM
54980.50 3.50 6.673e-01 1.067e-01 RXTE-ASM
54987.50 3.50 1.011e+00 9.345e-02 RXTE-ASM
54994.50 3.50 1.719e+00 9.844e-02 RXTE-ASM
55001.50 3.50 1.947e+00 9.360e-02 RXTE-ASM
55008.50 3.50 1.385e+00 1.660e-01 RXTE-ASM
55015.50 3.50 2.064e+00 2.467e-01 RXTE-ASM
55022.50 3.50 1.626e+00 1.501e-01 RXTE-ASM
55029.50 3.50 5.952e-01 2.496e-01 RXTE-ASM
55036.50 3.50 3.088e+00 1.679e-01 RXTE-ASM
55043.50 3.50 1.714e+00 2.151e-01 RXTE-ASM
55050.50 3.50 1.608e+00 1.979e-01 RXTE-ASM
55057.50 3.50 2.158e+00 2.721e-01 RXTE-ASM
55064.50 3.50 1.542e+00 4.465e-01 RXTE-ASM
55071.50 3.50 2.150e+00 2.903e-01 RXTE-ASM
55078.50 3.50 1.247e+00 2.145e-01 RXTE-ASM
55085.50 3.50 1.137e+00 2.634e-01 RXTE-ASM
55092.50 3.50 1.399e+00 1.882e-01 RXTE-ASM
55106.50 3.50 1.204e+00 2.920e-01 RXTE-ASM
55113.50 3.50 1.424e+00 1.749e-01 RXTE-ASM
55120.50 3.50 2.929e+00 2.585e-01 RXTE-ASM
55127.50 3.50 3.491e+00 3.353e-01 RXTE-ASM
55134.50 3.50 2.329e+00 3.240e-01 RXTE-ASM
55141.50 3.50 1.983e+00 1.159e-01 RXTE-ASM
55148.50 3.50 4.171e+00 1.443e-01 RXTE-ASM
55155.50 3.50 1.709e+00 1.123e-01 RXTE-ASM
55162.50 3.50 2.254e+00 9.607e-02 RXTE-ASM
55169.50 3.50 1.683e+00 1.307e-01 RXTE-ASM
55176.50 3.50 1.412e+00 9.480e-02 RXTE-ASM
55183.50 3.50 2.035e+00 1.028e-01 RXTE-ASM
55190.50 3.50 1.924e+00 9.793e-02 RXTE-ASM
55197.50 3.50 3.147e+00 1.022e-01 RXTE-ASM
55204.50 3.50 2.096e+00 1.095e-01 RXTE-ASM
55211.50 3.50 1.541e+00 1.415e-01 RXTE-ASM
55218.50 3.50 2.310e+00 1.944e-01 RXTE-ASM
55225.50 3.50 7.264e-01 2.023e-01 RXTE-ASM
55232.50 3.50 1.893e+00 1.658e-01 RXTE-ASM
55239.50 3.50 2.217e+00 1.283e-01 RXTE-ASM
55246.50 3.50 4.385e+00 8.369e-02 RXTE-ASM
55253.50 3.50 3.901e+00 1.220e-01 RXTE-ASM
55260.50 3.50 3.141e+00 1.356e-01 RXTE-ASM
55267.50 3.50 2.574e+00 1.546e-01 RXTE-ASM
55274.50 3.50 1.157e+00 1.452e-01 RXTE-ASM
55281.50 3.50 2.052e+00 2.080e-01 RXTE-ASM
55288.50 3.50 1.265e+00 1.708e-01 RXTE-ASM
55295.50 3.50 4.084e-01 1.239e-01 RXTE-ASM
55302.50 3.50 2.286e-01 1.155e-01 RXTE-ASM
55309.50 3.50 1.677e+00 1.860e-01 RXTE-ASM
55316.50 3.50 2.357e+00 2.022e-01 RXTE-ASM
55323.50 3.50 2.002e+00 1.767e-01 RXTE-ASM
55330.50 3.50 1.351e+00 1.516e-01 RXTE-ASM
55337.50 3.50 1.611e+00 1.355e-01 RXTE-ASM
55344.50 3.50 1.065e+00 1.111e-01 RXTE-ASM
55351.50 3.50 4.295e-01 1.153e-01 RXTE-ASM
55358.50 3.50 2.047e-01 1.339e-01 RXTE-ASM
55365.50 3.50 7.411e-01 2.343e-01 RXTE-ASM
55372.50 3.50 2.968e-01 1.926e-01 RXTE-ASM
55379.50 3.50 1.464e-01 1.791e-01 RXTE-ASM
55386.50 3.50 1.275e-01 2.179e-01 RXTE-ASM
55393.50 3.50 1.521e-01 2.281e-01 RXTE-ASM
55400.50 3.50 2.316e-01 2.294e-01 RXTE-ASM
55421.50 3.50 1.063e+00 3.688e-01 RXTE-ASM
55449.50 3.50 6.109e-01 3.829e-01 RXTE-ASM
55456.50 3.50 9.047e-01 4.310e-01 RXTE-ASM
55463.50 3.50 1.050e+00 4.569e-01 RXTE-ASM
55491.50 3.50 3.361e+00 3.657e-01 RXTE-ASM
55498.50 3.50 2.129e+00 2.235e-01 RXTE-ASM
55505.50 3.50 2.058e+00 3.175e-01 RXTE-ASM
55512.50 3.50 9.063e-01 2.646e-01 RXTE-ASM
55519.50 3.50 5.316e-01 1.644e-01 RXTE-ASM
55526.50 3.50 -2.663e-02 2.180e-01 RXTE-ASM
55533.50 3.50 3.220e-01 1.515e-01 RXTE-ASM
55540.50 3.50 9.172e-01 1.443e-01 RXTE-ASM
55547.50 3.50 1.019e-02 1.873e-01 RXTE-ASM
55554.50 3.50 3.483e-01 1.656e-01 RXTE-ASM
55561.50 3.50 2.698e-02 1.540e-01 RXTE-ASM
55568.50 3.50 6.933e-01 2.190e-01 RXTE-ASM
55575.50 3.50 2.080e-01 3.309e-01 RXTE-ASM
55582.50 3.50 6.001e-01 2.348e-01 RXTE-ASM
55589.50 3.50 2.882e-01 1.518e-01 RXTE-ASM
55596.50 3.50 -2.713e-02 1.668e-01 RXTE-ASM
55603.50 3.50 4.706e-01 1.911e-01 RXTE-ASM
55610.50 3.50 -3.587e-01 1.928e-01 RXTE-ASM
55631.50 3.50 1.979e-01 1.719e-01 RXTE-ASM
55638.50 3.50 8.831e-02 1.813e-01 RXTE-ASM
55645.50 3.50 2.594e-01 2.233e-01 RXTE-ASM
55666.50 3.50 7.417e-01 2.473e-01 RXTE-ASM
55673.50 3.50 1.660e-01 2.265e-01 RXTE-ASM
55680.50 3.50 -1.602e-01 3.142e-01 RXTE-ASM
55687.50 3.50 1.597e-01 2.785e-01 RXTE-ASM
55694.50 3.50 3.858e-01 2.781e-01 RXTE-ASM
55064.50 3.50 2.326e+00 2.211e-01 MAXI-GSC
55071.50 3.50 1.511e+00 1.647e-01 MAXI-GSC
55085.50 3.50 1.419e+00 2.325e-01 MAXI-GSC
55092.50 3.50 1.897e+00 2.274e-01 MAXI-GSC
55099.50 3.50 7.735e-01 1.516e-01 MAXI-GSC
55106.50 3.50 1.676e+00 1.422e-01 MAXI-GSC
55113.50 3.50 1.525e+00 9.132e-02 MAXI-GSC
55120.50 3.50 2.321e+00 8.819e-02 MAXI-GSC
55127.50 3.50 2.905e+00 1.339e-01 MAXI-GSC
55134.50 3.50 2.446e+00 2.417e-01 MAXI-GSC
55155.50 3.50 8.205e-01 1.149e-01 MAXI-GSC
55162.50 3.50 1.440e+00 1.744e-01 MAXI-GSC
55169.50 3.50 2.203e+00 1.280e-01 MAXI-GSC
55176.50 3.50 1.401e+00 8.587e-02 MAXI-GSC
55183.50 3.50 1.948e+00 6.636e-02 MAXI-GSC
55190.50 3.50 1.591e+00 8.955e-02 MAXI-GSC
55197.50 3.50 3.852e+00 1.317e-01 MAXI-GSC
55204.50 3.50 2.904e+00 2.386e-01 MAXI-GSC
55232.50 3.50 7.556e-01 2.569e-01 MAXI-GSC
55239.50 3.50 1.906e+00 1.259e-01 MAXI-GSC
55246.50 3.50 5.289e+00 1.310e-01 MAXI-GSC
55253.50 3.50 4.234e+00 8.649e-02 MAXI-GSC
55260.50 3.50 3.409e+00 1.016e-01 MAXI-GSC
55267.50 3.50 2.751e+00 1.186e-01 MAXI-GSC
55274.50 3.50 1.026e+00 2.259e-01 MAXI-GSC
55302.50 3.50 3.855e-01 1.288e-01 MAXI-GSC
55309.50 3.50 1.357e+00 1.507e-01 MAXI-GSC
55316.50 3.50 2.398e+00 1.199e-01 MAXI-GSC
55323.50 3.50 2.179e+00 8.590e-02 MAXI-GSC
55330.50 3.50 8.716e-01 7.624e-02 MAXI-GSC
55337.50 3.50 1.630e+00 8.913e-02 MAXI-GSC
55344.50 3.50 1.703e+00 1.946e-01 MAXI-GSC
55379.50 3.50 2.903e-01 1.313e-01 MAXI-GSC
55386.50 3.50 2.152e-01 1.122e-01 MAXI-GSC
55393.50 3.50 1.557e-01 7.558e-02 MAXI-GSC
55400.50 3.50 4.246e-02 8.584e-02 MAXI-GSC
55407.50 3.50 9.139e-02 1.307e-01 MAXI-GSC
55442.50 3.50 1.105e+00 2.943e-01 MAXI-GSC
55449.50 3.50 5.148e-01 1.396e-01 MAXI-GSC
55456.50 3.50 6.937e-01 1.244e-01 MAXI-GSC
55463.50 3.50 6.465e-01 8.208e-02 MAXI-GSC
55470.50 3.50 8.749e-01 8.682e-02 MAXI-GSC
55477.50 3.50 1.666e+00 1.274e-01 MAXI-GSC
55484.50 3.50 2.954e+00 2.420e-01 MAXI-GSC
55512.50 3.50 9.212e-01 3.416e-01 MAXI-GSC
55519.50 3.50 2.917e-01 1.402e-01 MAXI-GSC
55526.50 3.50 1.489e-01 1.070e-01 MAXI-GSC
55533.50 3.50 3.487e-01 7.029e-02 MAXI-GSC
55540.50 3.50 5.939e-01 7.792e-02 MAXI-GSC
55547.50 3.50 4.276e-01 1.164e-01 MAXI-GSC
55554.50 3.50 5.944e-01 2.069e-01 MAXI-GSC
55589.50 3.50 2.499e-01 1.389e-01 MAXI-GSC
55596.50 3.50 3.358e-01 1.409e-01 MAXI-GSC
55603.50 3.50 1.180e-01 9.174e-02 MAXI-GSC
55610.50 3.50 1.804e-02 9.936e-02 MAXI-GSC
55617.50 3.50 2.505e-01 1.659e-01 MAXI-GSC
55624.50 3.50 3.411e-01 1.250e-01 MAXI-GSC
55652.50 3.50 5.789e-01 3.135e-01 MAXI-GSC
55659.50 3.50 2.105e-01 1.322e-01 MAXI-GSC
55666.50 3.50 6.716e-01 1.267e-01 MAXI-GSC
55673.50 3.50 3.295e-01 8.127e-02 MAXI-GSC
55680.50 3.50 4.923e-03 9.127e-02 MAXI-GSC
55687.50 3.50 2.623e-01 1.385e-01 MAXI-GSC
55694.50 3.50 6.199e-01 1.797e-01 MAXI-GSC
55701.50 3.50 4.616e-01 1.800e-01 MAXI-GSC
55708.50 3.50 6.660e-01 1.952e-01 MAXI-GSC
55722.50 3.50 -6.474e-02 3.051e-01 MAXI-GSC
55729.50 3.50 1.414e-01 1.404e-01 MAXI-GSC
55736.50 3.50 6.430e-01 1.430e-01 MAXI-GSC
55743.50 3.50 9.040e-01 1.008e-01 MAXI-GSC
55750.50 3.50 3.586e-01 1.077e-01 MAXI-GSC
55757.50 3.50 1.284e-01 1.191e-01 MAXI-GSC
55764.50 3.50 2.415e-01 1.646e-01 MAXI-GSC
55799.50 3.50 1.183e+00 1.641e-01 MAXI-GSC
55806.50 3.50 1.888e+00 1.517e-01 MAXI-GSC
55813.50 3.50 3.632e+00 1.580e-01 MAXI-GSC
55820.50 3.50 2.093e+00 9.210e-02 MAXI-GSC
55827.50 3.50 1.082e+00 1.217e-01 MAXI-GSC
55834.50 3.50 7.514e-01 1.444e-01 MAXI-GSC
55869.50 3.50 -5.892e-02 1.710e-01 MAXI-GSC
55876.50 3.50 3.963e-01 1.493e-01 MAXI-GSC
55883.50 3.50 4.177e-01 1.124e-01 MAXI-GSC
55890.50 3.50 6.915e-02 7.077e-02 MAXI-GSC
55897.50 3.50 2.043e-01 9.120e-02 MAXI-GSC
55904.50 3.50 1.861e-01 1.302e-01 MAXI-GSC
55939.50 3.50 2.494e-01 2.743e-01 MAXI-GSC
55946.50 3.50 5.834e-01 1.466e-01 MAXI-GSC
55953.50 3.50 -3.159e-02 1.325e-01 MAXI-GSC
55960.50 3.50 4.526e-01 9.515e-02 MAXI-GSC
55967.50 3.50 2.417e-01 1.133e-01 MAXI-GSC
55974.50 3.50 3.394e-01 1.451e-01 MAXI-GSC
55981.50 3.50 -2.225e-02 2.107e-01 MAXI-GSC
56009.50 3.50 4.516e-01 2.877e-01 MAXI-GSC
56016.50 3.50 6.648e-01 1.455e-01 MAXI-GSC
56023.50 3.50 4.382e-02 1.488e-01 MAXI-GSC
56030.50 3.50 2.254e-01 1.049e-01 MAXI-GSC
56037.50 3.50 1.872e-01 1.276e-01 MAXI-GSC
56044.50 3.50 6.227e-01 1.634e-01 MAXI-GSC
56051.50 3.50 4.344e-01 1.725e-01 MAXI-GSC
56086.50 3.50 1.792e-01 1.548e-01 MAXI-GSC
56093.50 3.50 3.661e-01 1.665e-01 MAXI-GSC
56100.50 3.50 8.066e-01 1.295e-01 MAXI-GSC
56107.50 3.50 4.155e-01 1.162e-01 MAXI-GSC
56114.50 3.50 4.636e-01 1.405e-01 MAXI-GSC
56121.50 3.50 1.012e+00 1.515e-01 MAXI-GSC
56156.50 3.50 2.381e+00 2.023e-01 MAXI-GSC
56163.50 3.50 2.141e+00 1.691e-01 MAXI-GSC
56170.50 3.50 9.100e-01 1.477e-01 MAXI-GSC
56177.50 3.50 1.871e+00 1.464e-01 MAXI-GSC
56184.50 3.50 1.254e+00 1.515e-01 MAXI-GSC
56191.50 3.50 4.307e-01 1.569e-01 MAXI-GSC
56198.50 3.50 6.215e-01 2.342e-01 MAXI-GSC
56226.50 3.50 1.441e+00 2.667e-01 MAXI-GSC
56233.50 3.50 1.969e+00 1.680e-01 MAXI-GSC
56240.50 3.50 7.431e-01 1.725e-01 MAXI-GSC
56247.50 3.50 2.911e-01 1.186e-01 MAXI-GSC
56254.50 3.50 2.929e-01 1.099e-01 MAXI-GSC
56261.50 3.50 3.087e-01 1.439e-01 MAXI-GSC
56268.50 3.50 1.855e-01 1.876e-01 MAXI-GSC
56303.50 3.50 5.470e-01 1.748e-01 MAXI-GSC
56310.50 3.50 1.836e-01 1.626e-01 MAXI-GSC
56317.50 3.50 3.559e-01 1.387e-01 MAXI-GSC
56324.50 3.50 7.583e-01 1.205e-01 MAXI-GSC
54778.904380 0.039251 3.426e+01 1.358e-01 Swift-XRT
54792.656182 0.076421 2.947e+01 9.700e-02 Swift-XRT
54803.911172 0.071994 3.319e+01 1.200e-01 Swift-XRT
54805.317436 0.205350 3.194e+01 9.820e-02 Swift-XRT
54843.876055 0.068148 3.306e+01 2.201e-01 Swift-XRT
54844.742002 0.004387 3.557e+01 2.391e-01 Swift-XRT
54849.053308 0.038090 2.905e+01 1.833e-01 Swift-XRT
54858.545739 0.036195 3.258e+01 2.020e-01 Swift-XRT
54864.752514 0.069540 4.521e+01 1.764e-01 Swift-XRT
54878.624656 0.038432 4.005e+01 1.460e-01 Swift-XRT
54885.652519 0.038452 4.451e+01 1.723e-01 Swift-XRT
54892.062765 0.005781 2.335e+01 1.593e-01 Swift-XRT
54899.096301 0.000856 2.885e+01 4.608e-01 Swift-XRT
54906.586477 0.005755 3.112e+01 1.864e-01 Swift-XRT
54913.943709 0.007491 1.991e+01 1.306e-01 Swift-XRT
54914.945879 0.007488 2.043e+01 1.390e-01 Swift-XRT
54916.956102 0.005694 1.865e+01 1.479e-01 Swift-XRT
54918.963957 0.008027 1.515e+01 1.113e-01 Swift-XRT
54922.982406 0.004369 1.907e+01 1.655e-01 Swift-XRT
54924.987951 0.006447 2.187e+01 1.452e-01 Swift-XRT
54926.982857 0.002436 3.156e+01 2.848e-01 Swift-XRT
54928.901056 0.037109 2.351e+01 1.502e-01 Swift-XRT
54930.995312 0.004514 1.987e+01 1.663e-01 Swift-XRT
54932.965914 0.033993 4.258e+01 2.943e-01 Swift-XRT
54935.180092 0.036363 3.679e+01 1.977e-01 Swift-XRT
54937.085740 0.069650 3.307e+01 1.501e-01 Swift-XRT
54939.040751 0.058261 2.796e+01 1.619e-01 Swift-XRT
54943.100567 0.036033 3.028e+01 2.148e-01 Swift-XRT
54944.264062 0.078018 3.222e+01 1.389e-01 Swift-XRT
54945.028452 0.026985 2.997e+01 1.603e-01 Swift-XRT
54946.946191 0.006291 3.265e+01 1.800e-01 Swift-XRT
54948.917601 0.039178 2.740e+01 1.391e-01 Swift-XRT
54950.962526 0.006800 2.528e+01 1.521e-01 Swift-XRT
54952.970474 0.005738 1.857e+01 1.422e-01 Swift-XRT
54954.962406 0.005584 2.028e+01 1.563e-01 Swift-XRT
54968.953564 0.005275 1.741e+01 1.458e-01 Swift-XRT
54971.914005 0.000579 3.194e+01 5.886e-01 Swift-XRT
54972.961558 0.005755 2.409e+01 1.637e-01 Swift-XRT
54973.194923 0.036227 2.153e+01 1.537e-01 Swift-XRT
54973.564470 0.005639 2.236e+01 1.599e-01 Swift-XRT
54973.794348 0.034795 2.163e+01 1.748e-01 Swift-XRT
54973.881764 0.030431 1.958e+01 1.653e-01 Swift-XRT
54974.195572 0.036137 1.767e+01 1.407e-01 Swift-XRT
54974.396658 0.036487 1.814e+01 1.477e-01 Swift-XRT
54974.647833 0.005648 2.278e+01 1.596e-01 Swift-XRT
54974.880561 0.023822 2.448e+01 1.709e-01 Swift-XRT
54975.502331 0.469852 2.580e+01 9.759e-02 Swift-XRT
54976.506367 0.469786 2.451e+01 1.188e-01 Swift-XRT
54977.509572 0.470093 2.731e+01 8.987e-02 Swift-XRT
54978.183103 0.005518 2.851e+01 1.789e-01 Swift-XRT
54978.451369 0.006696 3.173e+01 1.722e-01 Swift-XRT
54978.718087 0.006050 3.103e+01 1.814e-01 Swift-XRT
54978.919075 0.005654 3.017e+01 1.861e-01 Swift-XRT
55147.752272 0.039612 9.553e+01 1.941e-01 Swift-XRT
55149.555083 0.034369 6.283e+01 2.832e-01 Swift-XRT
55150.559536 0.034740 5.526e+01 2.589e-01 Swift-XRT
55150.737336 0.073009 6.099e+01 1.469e-01 Swift-XRT
55151.474555 0.054624 4.633e+01 9.164e-01 Swift-XRT
55152.321490 0.104878 4.918e+01 1.283e-01 Swift-XRT
55152.504592 0.036814 4.880e+01 2.678e-01 Swift-XRT
55153.483937 0.061094 4.315e+01 1.811e-01 Swift-XRT
55154.496707 0.071091 3.874e+01 1.514e-01 Swift-XRT
55155.492741 0.013206 4.375e+01 2.638e-01 Swift-XRT
55156.132777 0.040666 4.296e+01 1.510e-01 Swift-XRT
55158.274229 0.038079 3.749e+01 1.623e-01 Swift-XRT
55174.693318 0.005871 2.825e+01 1.744e-01 Swift-XRT
55176.236758 0.005608 3.180e+01 1.932e-01 Swift-XRT
55178.235871 0.005732 3.274e+01 1.912e-01 Swift-XRT
55180.242760 0.005674 5.069e+01 2.354e-01 Swift-XRT
55182.189553 0.005579 9.134e+01 3.215e-01 Swift-XRT
55186.146535 0.006111 3.358e+01 1.889e-01 Swift-XRT
55188.855397 0.374442 5.062e+01 1.644e-01 Swift-XRT
55190.416047 0.006635 4.741e+01 2.186e-01 Swift-XRT
55192.426593 0.006875 4.445e+01 2.027e-01 Swift-XRT
55196.440994 0.006710 6.774e+01 2.645e-01 Swift-XRT
55198.347135 0.037315 6.991e+01 2.825e-01 Swift-XRT
55200.239978 0.036418 6.793e+01 2.955e-01 Swift-XRT
55202.544291 0.005440 5.372e+01 2.499e-01 Swift-XRT
55204.314431 0.024861 7.544e+01 3.212e-01 Swift-XRT
55205.018749 0.000436 4.225e+01 1.671e+00 Swift-XRT
55205.751014 0.738287 4.712e+01 1.398e-01 Swift-XRT
55208.058080 0.376374 4.240e+01 1.623e-01 Swift-XRT
55209.368441 0.012703 4.086e+01 2.005e-01 Swift-XRT
55210.368144 0.007442 6.634e+01 2.414e-01 Swift-XRT
55211.369151 0.005764 7.106e+01 2.776e-01 Swift-XRT
55211.853957 0.005619 5.751e+01 2.614e-01 Swift-XRT
55212.377104 0.006803 3.579e+01 1.953e-01 Swift-XRT
55212.708323 0.005330 4.214e+01 3.387e-01 Swift-XRT
55213.343044 0.039442 2.473e+01 1.163e-01 Swift-XRT
55214.348552 0.040339 2.032e+01 1.018e-01 Swift-XRT
55215.267100 0.004852 5.344e+01 2.632e-01 Swift-XRT
55215.333714 0.005645 5.608e+01 2.726e-01 Swift-XRT
55216.329851 0.003990 5.136e+01 2.831e-01 Swift-XRT
55217.324974 0.005992 3.280e+01 1.885e-01 Swift-XRT
55219.346988 0.006354 2.472e+01 1.560e-01 Swift-XRT
55220.283690 0.006470 4.244e+01 3.304e-01 Swift-XRT
55223.280352 0.006366 3.425e+01 1.970e-01 Swift-XRT
55225.358315 0.006010 1.861e+01 1.420e-01 Swift-XRT
55226.290613 0.005726 1.018e+01 1.318e-01 Swift-XRT
55227.169835 0.005726 6.015e+00 1.398e-01 Swift-XRT
55228.297374 0.005851 8.713e+00 9.943e-02 Swift-XRT
55230.107096 0.005990 1.748e+01 1.371e-01 Swift-XRT
55232.050032 0.006881 5.440e+01 2.518e-01 Swift-XRT
55234.191903 0.000877 2.664e+01 5.407e-01 Swift-XRT
55235.332773 0.121100 2.732e+01 1.757e-01 Swift-XRT
55236.062680 0.002370 2.729e+01 3.317e-01 Swift-XRT
55237.012799 0.005799 3.140e+01 1.897e-01 Swift-XRT
55238.067721 0.006499 3.191e+01 1.775e-01 Swift-XRT
55239.076817 0.006444 6.254e+01 2.493e-01 Swift-XRT
55240.003458 0.000421 2.531e+01 1.314e+00 Swift-XRT
55242.011095 0.000421 3.992e+01 1.771e+00 Swift-XRT
55242.017212 0.004902 5.727e+01 2.789e-01 Swift-XRT
55243.029927 0.006881 1.026e+02 3.093e-01 Swift-XRT
55244.038167 0.006065 1.177e+02 5.303e-01 Swift-XRT
55245.025562 0.003466 1.050e+02 4.378e-01 Swift-XRT
55245.402960 0.110726 9.910e+01 1.888e-01 Swift-XRT
55246.379482 0.072483 6.154e+01 1.615e-01 Swift-XRT
55247.243039 0.267130 6.421e+01 1.597e-01 Swift-XRT
55249.244128 0.005718 8.754e+01 3.136e-01 Swift-XRT
55250.318964 0.006542 7.491e+01 2.752e-01 Swift-XRT
55251.523595 0.008067 5.700e+01 2.575e-01 Swift-XRT
55252.258057 0.005087 5.684e+01 2.639e-01 Swift-XRT
55253.228165 0.038299 7.290e+01 2.507e-01 Swift-XRT
55254.232640 0.038655 5.408e+01 2.472e-01 Swift-XRT
55256.182614 0.025466 7.008e+01 3.530e-01 Swift-XRT
55257.026528 0.005833 7.089e+01 2.802e-01 Swift-XRT
55258.024529 0.000260 5.718e+01 1.206e+00 Swift-XRT
55259.101696 0.005205 7.898e+01 4.413e-01 Swift-XRT
55261.976306 0.006794 4.155e+01 2.082e-01 Swift-XRT
55262.044349 0.006745 4.529e+01 2.955e-01 Swift-XRT
55262.978397 0.006762 3.708e+01 2.444e-01 Swift-XRT
55264.985997 0.005573 6.512e+01 2.766e-01 Swift-XRT
55265.989450 0.005570 7.153e+01 2.937e-01 Swift-XRT
55266.994404 0.005330 4.950e+01 2.463e-01 Swift-XRT
55267.928132 0.005833 6.440e+01 2.637e-01 Swift-XRT
55269.874962 0.005530 3.346e+01 2.029e-01 Swift-XRT
55270.441170 1.509358 5.331e+01 1.869e-01 Swift-XRT
55272.949522 0.002957 3.033e+01 6.640e-01 Swift-XRT
55273.952699 0.002694 2.205e+01 2.292e-01 Swift-XRT
55275.020709 0.004097 2.558e+01 2.006e-01 Swift-XRT
55275.961591 0.007731 2.975e+01 1.550e-01 Swift-XRT
55276.016095 0.005891 3.096e+01 1.807e-01 Swift-XRT
55277.162164 0.005807 2.943e+01 1.843e-01 Swift-XRT
55278.024139 0.005648 2.718e+01 2.229e-01 Swift-XRT
55280.983095 0.006299 3.673e+01 1.941e-01 Swift-XRT
55282.375815 0.006045 4.473e+01 2.267e-01 Swift-XRT
55284.055824 0.005726 4.120e+01 2.531e-01 Swift-XRT
55286.063497 0.005909 3.786e+01 2.048e-01 Swift-XRT
55287.007541 0.003565 3.222e+01 2.382e-01 Swift-XRT
55287.925545 0.004809 2.794e+01 1.944e-01 Swift-XRT
55288.945174 0.006189 3.173e+01 1.799e-01 Swift-XRT
55290.002776 0.000436 2.794e+01 1.365e+00 Swift-XRT
55290.008502 0.004525 4.031e+01 2.762e-01 Swift-XRT
55291.070281 0.004635 2.868e+01 2.675e-01 Swift-XRT
55293.348958 0.006444 2.560e+01 2.569e-01 Swift-XRT
55294.016401 0.006725 1.519e+01 1.229e-01 Swift-XRT
55297.093741 0.006027 1.160e+01 1.199e-01 Swift-XRT
55299.032922 0.003814 1.169e+01 1.557e-01 Swift-XRT
55303.119141 0.005020 1.153e+01 1.221e-01 Swift-XRT
55306.132742 0.004485 2.096e+01 1.735e-01 Swift-XRT
55309.145377 0.004537 3.132e+01 2.088e-01 Swift-XRT
55312.157992 0.004922 3.969e+01 2.253e-01 Swift-XRT
55314.846226 0.005098 4.221e+01 2.270e-01 Swift-XRT
55315.102430 0.005642 4.595e+01 2.256e-01 Swift-XRT
55318.861959 0.005987 4.045e+01 2.046e-01 Swift-XRT
55319.865233 0.006826 3.791e+01 1.918e-01 Swift-XRT
55320.868026 0.006693 4.830e+01 2.141e-01 Swift-XRT
55321.872120 0.006768 4.530e+01 2.048e-01 Swift-XRT
55322.871780 0.005741 4.632e+01 2.242e-01 Swift-XRT
55323.874616 0.005752 4.707e+01 2.254e-01 Swift-XRT
55325.953041 0.006617 4.867e+01 2.132e-01 Swift-XRT
55326.892291 0.005460 3.175e+01 1.902e-01 Swift-XRT
55327.895588 0.005726 4.534e+01 2.234e-01 Swift-XRT
55330.893519 0.004838 2.498e+01 1.796e-01 Swift-XRT
55333.034149 0.005246 4.351e+01 2.287e-01 Swift-XRT
55336.914229 0.006441 2.746e+01 1.643e-01 Swift-XRT
55339.055608 0.006658 4.465e+01 2.049e-01 Swift-XRT
55342.073258 0.005802 3.166e+01 2.004e-01 Swift-XRT
55345.948689 0.006644 2.894e+01 1.653e-01 Swift-XRT
55348.959134 0.005865 7.307e+00 8.927e-02 Swift-XRT
55351.936508 0.038961 6.658e+00 6.788e-02 Swift-XRT
55354.950013 0.038620 6.337e+00 7.370e-02 Swift-XRT
55357.962668 0.037144 9.054e+00 9.282e-02 Swift-XRT
55360.075637 0.006722 6.830e+00 8.135e-02 Swift-XRT
55362.934918 0.036372 7.351e+00 9.916e-02 Swift-XRT
55377.679833 0.005509 7.711e+00 9.359e-02 Swift-XRT
55382.787098 0.037098 4.667e+00 6.434e-02 Swift-XRT
55386.308915 0.006128 4.747e+00 7.233e-02 Swift-XRT
55391.058961 0.001042 7.909e+00 2.215e-01 Swift-XRT
55533.523828 0.007402 2.301e+01 1.807e-01 Swift-XRT
55535.530624 0.007575 2.417e+01 1.434e-01 Swift-XRT
55537.483043 0.006386 1.748e+01 1.321e-01 Swift-XRT
55539.476584 0.006739 2.365e+01 1.575e-01 Swift-XRT
55543.889877 0.005723 2.607e+01 1.719e-01 Swift-XRT
55545.501522 0.004546 1.539e+01 1.639e-01 Swift-XRT
55547.503420 0.006808 1.025e+01 1.598e-01 Swift-XRT
55549.520900 0.005880 8.912e+00 1.026e-01 Swift-XRT
55554.467823 0.005608 1.853e+01 1.456e-01 Swift-XRT
55557.820431 0.005697 1.149e+01 1.133e-01 Swift-XRT
55560.164993 0.004317 1.115e+01 1.288e-01 Swift-XRT
55562.426149 0.006904 1.044e+01 9.813e-02 Swift-XRT
55564.434001 0.006542 1.471e+01 1.209e-01 Swift-XRT
55566.409762 0.040116 2.137e+01 1.294e-01 Swift-XRT
55568.450892 0.006661 1.163e+01 1.052e-01 Swift-XRT
55570.528398 0.008912 1.151e+01 9.514e-02 Swift-XRT
55572.214187 0.005148 1.169e+01 1.200e-01 Swift-XRT
55572.472866 0.006829 1.012e+01 1.552e-01 Swift-XRT
55574.480115 0.007254 6.909e+00 1.020e-01 Swift-XRT
55576.487233 0.007020 1.103e+01 1.033e-01 Swift-XRT
55578.303406 0.005561 9.529e+00 1.044e-01 Swift-XRT
55581.364725 0.005909 1.329e+01 1.219e-01 Swift-XRT
55582.370700 0.005422 1.425e+01 1.288e-01 Swift-XRT
55586.249864 0.005570 1.160e+01 1.862e-01 Swift-XRT
55588.069585 0.005136 1.157e+01 1.197e-01 Swift-XRT
55590.342742 0.004274 5.538e+00 1.131e-01 Swift-XRT
55592.478798 0.005677 6.458e+00 8.775e-02 Swift-XRT
55594.208619 0.005234 6.511e+00 9.258e-02 Swift-XRT
55594.289631 0.005333 6.631e+00 1.236e-01 Swift-XRT
55596.294431 0.005972 6.442e+00 8.546e-02 Swift-XRT
55598.423372 0.006441 6.543e+00 8.389e-02 Swift-XRT
55600.369693 0.005732 4.683e+00 7.553e-02 Swift-XRT
55602.450019 0.006065 3.084e+00 5.957e-02 Swift-XRT
55604.180267 0.006502 2.040e+00 5.236e-02 Swift-XRT
55604.386407 0.007211 2.065e+00 4.584e-02 Swift-XRT
55606.187384 0.005425 2.007e+00 5.251e-02 Swift-XRT
55612.205640 0.006013 2.296e+00 6.485e-02 Swift-XRT
55614.963892 0.006024 3.514e+00 6.340e-02 Swift-XRT
55617.294583 0.006745 7.083e+00 8.382e-02 Swift-XRT
55619.302725 0.006753 6.030e+00 7.668e-02 Swift-XRT
55621.311616 0.005463 6.321e+00 8.724e-02 Swift-XRT
55623.319085 0.007057 9.336e+00 9.390e-02 Swift-XRT
55624.591284 0.007080 1.387e+01 1.123e-01 Swift-XRT
55625.392786 0.004520 1.039e+01 1.223e-01 Swift-XRT
55627.148491 0.005524 1.250e+01 1.924e-01 Swift-XRT
55627.275605 0.007503 1.416e+01 1.273e-01 Swift-XRT
55629.281113 0.006777 1.912e+01 1.587e-01 Swift-XRT
55631.348874 0.006548 1.170e+01 1.062e-01 Swift-XRT
55633.100854 0.007231 1.007e+01 9.589e-02 Swift-XRT
55635.295391 0.005842 8.161e+00 9.582e-02 Swift-XRT
55636.975753 0.006762 7.581e+00 2.424e-01 Swift-XRT
55640.112267 0.006215 1.352e+01 1.213e-01 Swift-XRT
55642.993254 0.006626 1.460e+01 1.218e-01 Swift-XRT
55645.261648 0.005694 1.776e+01 1.406e-01 Swift-XRT
55647.275663 0.006010 1.545e+01 1.283e-01 Swift-XRT
55649.090079 0.006447 2.166e+01 1.450e-01 Swift-XRT
55649.220599 0.005715 1.920e+01 1.462e-01 Swift-XRT
55651.281377 0.005136 1.160e+01 1.215e-01 Swift-XRT
55653.215039 0.000171 2.252e+01 9.619e-01 Swift-XRT
55655.028379 0.006846 1.465e+01 1.198e-01 Swift-XRT
55657.243348 0.007237 1.814e+01 1.599e-01 Swift-XRT
55659.250473 0.007112 1.576e+01 2.125e-01 Swift-XRT
55660.981328 0.005344 1.922e+01 1.517e-01 Swift-XRT
55664.810746 0.005107 2.487e+01 1.843e-01 Swift-XRT
55667.210234 0.006947 1.373e+01 1.131e-01 Swift-XRT
55670.222180 0.006834 2.525e+01 1.535e-01 Swift-XRT
55672.158408 0.006658 1.839e+01 1.341e-01 Swift-XRT
55674.167083 0.006444 1.432e+01 1.284e-01 Swift-XRT
55676.116276 0.131545 5.974e+00 5.117e-02 Swift-XRT
55678.250208 0.007975 6.920e+00 7.471e-02 Swift-XRT
55680.130852 0.005775 6.275e+00 9.484e-02 Swift-XRT
55681.941147 0.006638 6.974e+00 8.270e-02 Swift-XRT
55682.010182 0.005611 6.180e+00 8.450e-02 Swift-XRT
55682.140878 0.006782 5.978e+00 7.653e-02 Swift-XRT
55685.952328 0.005793 4.071e+00 6.891e-02 Swift-XRT
55687.948247 0.006545 5.303e+00 7.624e-02 Swift-XRT
55690.965440 0.006513 1.471e+01 1.793e-01 Swift-XRT
55694.571329 0.007141 7.576e+00 8.338e-02 Swift-XRT
55698.182601 0.006247 1.418e+01 1.204e-01 Swift-XRT
55701.945394 0.000243 1.162e+01 5.492e-01 Swift-XRT
55705.205445 0.006238 2.164e+01 1.473e-01 Swift-XRT
55707.211630 0.006215 1.592e+01 1.273e-01 Swift-XRT
55707.949534 0.007902 1.276e+01 1.022e-01 Swift-XRT
55709.213395 0.000981 1.597e+01 3.221e-01 Swift-XRT
55709.953184 0.006325 1.258e+01 1.169e-01 Swift-XRT
55711.157855 0.005813 1.522e+01 1.297e-01 Swift-XRT
55711.962908 0.006256 1.105e+01 1.068e-01 Swift-XRT
55713.968956 0.006493 6.767e+00 8.322e-02 Swift-XRT
55715.907510 0.005489 8.691e+00 1.075e-01 Swift-XRT
55719.051133 0.005564 1.565e+01 1.857e-01 Swift-XRT
55722.064700 0.005990 1.071e+01 1.069e-01 Swift-XRT
55839.946652 0.006687 2.297e+01 1.509e-01 Swift-XRT
55845.832079 0.006531 1.001e+01 9.993e-02 Swift-XRT
55851.901181 0.006181 5.945e+00 1.212e-01 Swift-XRT
55852.102705 0.005367 4.107e+00 7.530e-02 Swift-XRT
55854.715648 0.005784 4.962e+00 7.887e-02 Swift-XRT
55859.066877 0.005894 1.082e+01 1.189e-01 Swift-XRT
55866.826018 0.005796 6.074e+00 8.472e-02 Swift-XRT
55887.947014 0.000810 7.149e+00 2.391e-01 Swift-XRT
55894.047243 0.007350 6.518e+00 7.793e-02 Swift-XRT
55900.067825 0.006406 8.013e+00 9.413e-02 Swift-XRT
55907.747831 0.008843 5.413e+00 6.404e-02 Swift-XRT
55918.581046 0.005752 1.636e+01 1.338e-01 Swift-XRT
55920.516550 0.005564 1.432e+01 1.322e-01 Swift-XRT
55922.523306 0.005084 1.155e+01 1.221e-01 Swift-XRT
55930.538443 0.005177 1.130e+01 1.519e-01 Swift-XRT
55934.417445 0.006036 9.771e+00 1.018e-01 Swift-XRT
55939.179516 0.006398 9.921e+00 1.023e-01 Swift-XRT
55941.120093 0.005995 1.344e+01 1.191e-01 Swift-XRT
55945.132802 0.004531 2.201e+01 2.308e-01 Swift-XRT
55945.401816 0.003652 1.681e+01 1.707e-01 Swift-XRT
55947.137333 0.005625 1.450e+01 1.308e-01 Swift-XRT
55947.459426 0.000171 1.285e+01 6.985e-01 Swift-XRT
55949.402196 0.005434 9.438e+00 1.092e-01 Swift-XRT
55951.409314 0.005055 8.377e+00 1.878e-01 Swift-XRT
55953.471785 0.006392 1.071e+01 1.164e-01 Swift-XRT
55955.410039 0.005868 1.080e+01 1.115e-01 Swift-XRT
55957.415610 0.006571 1.588e+01 1.309e-01 Swift-XRT
55959.436835 0.004022 2.047e+01 1.797e-01 Swift-XRT
55960.818955 0.001534 1.726e+01 3.922e-01 Swift-XRT
55967.452792 0.005952 1.456e+01 2.036e-01 Swift-XRT
55972.326462 0.005353 1.501e+01 1.355e-01 Swift-XRT
55974.191081 0.006554 1.421e+01 1.175e-01 Swift-XRT
55974.330079 0.006458 1.293e+01 1.225e-01 Swift-XRT
55976.329137 0.006036 6.174e+00 8.665e-02 Swift-XRT
55978.201313 0.005394 8.765e+00 1.060e-01 Swift-XRT
55978.334967 0.005715 1.038e+01 1.101e-01 Swift-XRT
55980.342783 0.005639 1.118e+01 1.156e-01 Swift-XRT
55982.179203 0.038096 1.456e+01 1.198e-01 Swift-XRT
55982.354283 0.006071 1.299e+01 1.165e-01 Swift-XRT
55984.360466 0.006114 9.179e+00 9.862e-02 Swift-XRT
55986.366502 0.006247 9.392e+00 9.949e-02 Swift-XRT
55988.637451 0.006212 1.003e+01 1.304e-01 Swift-XRT
55995.228072 0.166797 1.852e+01 1.622e-01 Swift-XRT
56000.339083 0.005856 2.009e+01 1.525e-01 Swift-XRT
56002.271411 0.005411 1.884e+01 1.623e-01 Swift-XRT
56006.280413 0.005483 3.102e+01 1.962e-01 Swift-XRT
56008.160491 0.005940 2.231e+01 1.598e-01 Swift-XRT
56008.352491 0.004968 1.989e+01 1.610e-01 Swift-XRT
56009.841255 0.137063 2.053e+01 1.646e-01 Swift-XRT
56010.156014 0.005752 2.189e+01 1.562e-01 Swift-XRT
56012.093081 0.004178 1.943e+01 2.907e-01 Swift-XRT
56012.261863 0.033874 1.902e+01 1.564e-01 Swift-XRT
56014.049211 0.005639 2.414e+01 1.647e-01 Swift-XRT
56016.036779 0.004656 1.977e+01 1.800e-01 Swift-XRT
56021.917534 0.005272 1.251e+01 1.322e-01 Swift-XRT
56023.525118 0.005911 8.185e+00 9.557e-02 Swift-XRT
56025.927672 0.006065 1.656e+01 1.656e-01 Swift-XRT
56029.336738 0.006305 1.488e+01 1.252e-01 Swift-XRT
56030.743255 0.006045 1.118e+01 1.093e-01 Swift-XRT
56033.150572 0.006181 1.154e+01 1.098e-01 Swift-XRT
56037.293702 0.006105 1.717e+01 1.350e-01 Swift-XRT
56038.037400 0.012697 2.315e+01 2.581e-01 Swift-XRT
56039.019028 0.034262 9.883e+00 1.099e-01 Swift-XRT
56040.021627 0.034039 7.461e+00 9.328e-02 Swift-XRT
56041.170636 0.004751 5.528e+00 9.030e-02 Swift-XRT
56041.959329 0.035116 1.261e+01 1.200e-01 Swift-XRT
56044.181316 0.006085 1.132e+01 1.961e-01 Swift-XRT
56046.655417 0.005463 1.921e+01 1.530e-01 Swift-XRT
56048.190410 0.005208 1.433e+01 1.558e-01 Swift-XRT
56052.944952 0.005579 2.564e+01 1.704e-01 Swift-XRT
56054.939383 0.005616 2.230e+01 1.629e-01 Swift-XRT
56056.208861 0.005648 4.349e+01 2.210e-01 Swift-XRT
56058.190020 0.036114 2.492e+01 1.720e-01 Swift-XRT
56062.165926 0.006994 2.010e+01 1.580e-01 Swift-XRT
56064.160090 0.005726 2.820e+01 1.772e-01 Swift-XRT
56066.166913 0.007297 2.844e+01 1.600e-01 Swift-XRT
56068.165693 0.001438 2.192e+01 3.095e-01 Swift-XRT
56072.713296 0.005336 2.736e+01 1.787e-01 Swift-XRT
56074.718325 0.005677 1.667e+01 1.416e-01 Swift-XRT
56076.789321 0.005608 2.133e+01 1.572e-01 Swift-XRT
56078.530482 0.006091 4.332e+01 2.109e-01 Swift-XRT
56268.423288 0.005758 1.437e+01 1.323e-01 Swift-XRT
56272.433026 0.005651 1.700e+01 1.386e-01 Swift-XRT
56276.166242 0.005680 1.347e+01 1.318e-01 Swift-XRT
56278.497040 0.002433 6.292e+00 1.359e-01 Swift-XRT
56280.177699 0.005637 1.151e+01 1.877e-01 Swift-XRT
56284.174629 0.005703 2.561e+01 1.781e-01 Swift-XRT
56287.126286 0.006152 1.593e+01 1.277e-01 Swift-XRT
56291.387793 0.007078 1.285e+01 1.086e-01 Swift-XRT
56294.823953 0.034097 1.230e+01 1.046e-01 Swift-XRT
56296.942424 0.006123 1.877e+01 1.404e-01 Swift-XRT
56300.156203 0.004685 7.725e+00 1.044e-01 Swift-XRT
56302.193776 0.038779 9.085e+00 7.893e-02 Swift-XRT
56302.379073 0.038006 9.426e+00 9.214e-02 Swift-XRT
56302.481854 0.007451 8.527e+00 8.683e-02 Swift-XRT
56302.750287 0.074606 9.435e+00 5.397e-02 Swift-XRT
56302.963341 0.003950 1.111e+01 1.366e-01 Swift-XRT
56304.484816 0.006580 1.419e+01 1.187e-01 Swift-XRT
56307.167877 0.075810 2.190e+01 9.249e-02 Swift-XRT
56307.460508 0.109384 2.225e+01 7.181e-02 Swift-XRT
56310.172522 0.005816 8.739e+00 9.951e-02 Swift-XRT
56312.408159 0.170041 9.741e+00 3.998e-02 Swift-XRT
56314.512831 0.006594 1.095e+01 1.046e-01 Swift-XRT
56317.368670 0.068533 1.202e+01 1.350e-01 Swift-XRT
56320.310832 0.005836 1.744e+01 1.517e-01 Swift-XRT
56324.665663 0.006267 3.193e+01 2.394e-01 Swift-XRT
56327.375164 0.235032 2.762e+01 2.034e-01 Swift-XRT
56329.231595 0.173785 2.109e+01 5.053e-02 Swift-XRT
54778.874711 0.003288 1.105e+01 5.468e-01 Swift-UVOT
54778.941940 0.003543 1.084e+01 5.353e-01 Swift-UVOT
54803.980418 0.005687 8.479e+00 4.179e-01 Swift-UVOT
54805.119435 0.002742 8.741e+00 4.392e-01 Swift-UVOT
54805.186785 0.002768 8.803e+00 4.419e-01 Swift-UVOT
54805.253564 0.002549 8.782e+00 4.415e-01 Swift-UVOT
54805.320235 0.002541 8.874e+00 4.470e-01 Swift-UVOT
54805.387590 0.002550 9.105e+00 4.580e-01 Swift-UVOT
54805.454195 0.002673 8.660e+00 4.344e-01 Swift-UVOT
54805.521448 0.002883 8.580e+00 4.300e-01 Swift-UVOT
54843.943773 0.001338 8.186e+00 4.253e-01 Swift-UVOT
54844.745099 0.002805 6.850e+00 3.408e-01 Swift-UVOT
54849.017815 0.000503 6.804e+00 3.828e-01 Swift-UVOT
54849.090258 0.002766 5.799e+00 2.894e-01 Swift-UVOT
54858.515088 0.001752 6.437e+00 3.302e-01 Swift-UVOT
54858.581415 0.001062 7.073e+00 3.785e-01 Swift-UVOT
54864.688606 0.001931 8.058e+00 4.119e-01 Swift-UVOT
54864.755959 0.001945 7.936e+00 4.060e-01 Swift-UVOT
54864.821472 0.001490 7.523e+00 3.803e-01 Swift-UVOT
54878.596583 0.003968 8.452e+00 4.202e-01 Swift-UVOT
54878.661421 0.003475 7.913e+00 3.948e-01 Swift-UVOT
54885.622323 0.002534 8.405e+00 4.208e-01 Swift-UVOT
54885.689682 0.002537 9.118e+00 4.591e-01 Swift-UVOT
54892.066812 0.003793 1.108e+01 5.492e-01 Swift-UVOT
54906.590484 0.003675 1.108e+01 5.500e-01 Swift-UVOT
54913.948888 0.004883 1.080e+01 5.325e-01 Swift-UVOT
54914.951017 0.004793 1.115e+01 5.500e-01 Swift-UVOT
54916.960043 0.003452 9.457e+00 4.712e-01 Swift-UVOT
54918.969623 0.005074 7.984e+00 3.921e-01 Swift-UVOT
54920.976905 0.004419 1.001e+01 4.952e-01 Swift-UVOT
54924.992370 0.004058 8.698e+00 4.303e-01 Swift-UVOT
54926.984784 0.001263 8.236e+00 4.166e-01 Swift-UVOT
54928.874230 0.002872 1.109e+01 5.527e-01 Swift-UVOT
54928.938117 0.000187 1.080e+01 7.022e-01 Swift-UVOT
54930.998647 0.002655 1.216e+01 6.038e-01 Swift-UVOT
54932.935653 0.000924 9.468e+00 4.779e-01 Swift-UVOT
54932.958286 0.000127 9.936e+00 6.172e-01 Swift-UVOT
54935.148614 0.001376 8.927e+00 4.514e-01 Swift-UVOT
54935.215813 0.001690 1.176e+01 5.992e-01 Swift-UVOT
54937.020095 0.001467 1.147e+01 5.883e-01 Swift-UVOT
54937.090354 0.002582 8.797e+00 4.332e-01 Swift-UVOT
54937.154706 0.001683 1.185e+01 6.044e-01 Swift-UVOT
54939.029187 0.001344 9.922e+00 5.103e-01 Swift-UVOT
54939.098368 0.001747 9.782e+00 4.963e-01 Swift-UVOT
54943.069440 0.001390 1.016e+01 5.204e-01 Swift-UVOT
54943.136590 0.000455 1.094e+01 6.244e-01 Swift-UVOT
54944.193845 0.002543 9.740e+00 4.886e-01 Swift-UVOT
54944.259931 0.002323 1.095e+01 5.502e-01 Swift-UVOT
54945.010152 0.003274 1.146e+01 5.704e-01 Swift-UVOT
54945.054880 0.001346 1.097e+01 5.621e-01 Swift-UVOT
54946.950736 0.003992 1.109e+01 5.489e-01 Swift-UVOT
54948.886208 0.002540 9.980e+00 5.020e-01 Swift-UVOT
54948.955642 0.002560 1.012e+01 5.090e-01 Swift-UVOT
54950.967452 0.003898 9.393e+00 4.665e-01 Swift-UVOT
54952.974497 0.003702 8.913e+00 4.439e-01 Swift-UVOT
54954.966377 0.003288 9.259e+00 4.622e-01 Swift-UVOT
54965.070671 0.003042 1.293e+01 6.435e-01 Swift-UVOT
54968.957363 0.003263 1.513e+01 7.495e-01 Swift-UVOT
54973.163737 0.001676 1.709e+01 8.643e-01 Swift-UVOT
54973.230327 0.001825 1.571e+01 7.919e-01 Swift-UVOT
54975.637319 0.000387 1.465e+01 8.157e-01 Swift-UVOT
54975.704536 0.000662 1.567e+01 8.369e-01 Swift-UVOT
54975.771202 0.000668 1.309e+01 6.823e-01 Swift-UVOT
54975.837990 0.000433 1.467e+01 8.066e-01 Swift-UVOT
54975.905231 0.000665 1.426e+01 7.494e-01 Swift-UVOT
54975.971894 0.000673 1.354e+01 7.099e-01 Swift-UVOT
54975.035123 0.000607 1.464e+01 7.966e-01 Swift-UVOT
54975.101914 0.000364 1.481e+01 8.476e-01 Swift-UVOT
54975.169149 0.000609 1.507e+01 8.125e-01 Swift-UVOT
54975.235814 0.000613 1.055e+01 5.370e-01 Swift-UVOT
54975.302585 0.000411 1.515e+01 8.566e-01 Swift-UVOT
54975.369845 0.000606 1.578e+01 8.549e-01 Swift-UVOT
54975.436512 0.000607 1.441e+01 7.737e-01 Swift-UVOT
54975.503873 0.000607 1.037e+01 5.387e-01 Swift-UVOT
54975.570540 0.000604 1.589e+01 8.630e-01 Swift-UVOT
54976.976006 0.000779 1.415e+01 7.537e-01 Swift-UVOT
54976.039257 0.000670 1.485e+01 7.969e-01 Swift-UVOT
54976.105936 0.000645 1.529e+01 8.241e-01 Swift-UVOT
54976.172413 0.001012 1.494e+01 7.784e-01 Swift-UVOT
54976.239951 0.000671 1.480e+01 7.931e-01 Swift-UVOT
54976.373409 0.000428 1.405e+01 7.736e-01 Swift-UVOT
54976.708007 0.000670 1.248e+01 6.659e-01 Swift-UVOT
54976.775363 0.000679 1.028e+01 5.293e-01 Swift-UVOT
54976.841982 0.000768 1.232e+01 6.473e-01 Swift-UVOT
54976.908646 0.000778 1.411e+01 7.530e-01 Swift-UVOT
54977.645501 0.000681 1.004e+01 5.151e-01 Swift-UVOT
54977.712167 0.000683 1.127e+01 5.797e-01 Swift-UVOT
54977.778831 0.000687 1.251e+01 6.532e-01 Swift-UVOT
54977.846193 0.000686 1.246e+01 6.573e-01 Swift-UVOT
54977.912858 0.000688 1.084e+01 5.646e-01 Swift-UVOT
54977.979528 0.000683 1.237e+01 6.502e-01 Swift-UVOT
54977.042674 0.000777 1.430e+01 7.624e-01 Swift-UVOT
54977.110031 0.000784 1.482e+01 7.877e-01 Swift-UVOT
54977.176759 0.000665 1.431e+01 7.731e-01 Swift-UVOT
54977.243420 0.000675 1.348e+01 7.222e-01 Swift-UVOT
54977.310777 0.000684 1.419e+01 7.549e-01 Swift-UVOT
54977.377447 0.000679 1.249e+01 6.507e-01 Swift-UVOT
54977.444116 0.000674 1.412e+01 7.583e-01 Swift-UVOT
54977.511479 0.000670 1.114e+01 5.741e-01 Swift-UVOT
54977.578138 0.000683 1.423e+01 7.651e-01 Swift-UVOT
54978.187174 0.003361 1.338e+01 6.632e-01 Swift-UVOT
54978.456128 0.004312 9.607e+00 4.686e-01 Swift-UVOT
54978.722335 0.003854 1.366e+01 6.747e-01 Swift-UVOT
54978.923145 0.003631 1.361e+01 6.735e-01 Swift-UVOT
55147.732889 0.003589 9.938e+00 4.916e-01 Swift-UVOT
55150.674525 0.003648 1.137e+01 5.624e-01 Swift-UVOT
55150.741882 0.003655 1.119e+01 5.530e-01 Swift-UVOT
55150.808552 0.003647 1.094e+01 5.400e-01 Swift-UVOT
55152.224398 0.002534 1.081e+01 5.387e-01 Swift-UVOT
55152.290541 0.003546 8.857e+00 4.367e-01 Swift-UVOT
55152.358046 0.003268 9.707e+00 4.801e-01 Swift-UVOT
55152.425556 0.001633 1.032e+01 5.247e-01 Swift-UVOT
55156.100571 0.002953 1.050e+01 5.235e-01 Swift-UVOT
55156.171397 0.004309 1.000e+01 4.923e-01 Swift-UVOT
55158.245962 0.003807 1.076e+01 5.326e-01 Swift-UVOT
55158.310926 0.003073 7.884e+00 3.888e-01 Swift-UVOT
55174.697540 0.003440 1.181e+01 5.852e-01 Swift-UVOT
55176.240690 0.003258 1.206e+01 5.977e-01 Swift-UVOT
55178.239843 0.003553 8.429e+00 4.127e-01 Swift-UVOT
55180.246781 0.003569 1.078e+01 5.264e-01 Swift-UVOT
55182.193493 0.003212 1.154e+01 5.604e-01 Swift-UVOT
55186.150763 0.003926 1.605e+01 7.879e-01 Swift-UVOT
55188.486912 0.002583 1.664e+01 8.259e-01 Swift-UVOT
55188.624627 0.003438 1.674e+01 8.253e-01 Swift-UVOT
55189.228990 0.001706 1.044e+01 5.125e-01 Swift-UVOT
55190.420789 0.004145 1.092e+01 5.322e-01 Swift-UVOT
55192.431225 0.004409 1.310e+01 6.405e-01 Swift-UVOT
55196.445721 0.004276 1.509e+01 7.430e-01 Swift-UVOT
55198.313253 0.001252 1.566e+01 7.941e-01 Swift-UVOT
55198.383672 0.002056 1.621e+01 8.059e-01 Swift-UVOT
55200.208739 0.001927 9.537e+00 4.662e-01 Swift-UVOT
55200.275829 0.001107 1.375e+01 6.926e-01 Swift-UVOT
55202.548361 0.003198 7.422e+00 3.616e-01 Swift-UVOT
55204.294447 0.001362 1.522e+01 7.610e-01 Swift-UVOT
55204.339054 0.001050 1.609e+01 8.198e-01 Swift-UVOT
55206.487935 0.003216 1.431e+01 6.995e-01 Swift-UVOT
55208.378076 0.002137 1.203e+01 5.914e-01 Swift-UVOT
55208.434076 0.001275 1.033e+01 5.110e-01 Swift-UVOT
55209.360861 0.001850 1.001e+01 4.907e-01 Swift-UVOT
55209.380198 0.002062 1.044e+01 5.106e-01 Swift-UVOT
55210.373280 0.004698 1.377e+01 6.719e-01 Swift-UVOT
55211.373130 0.003647 1.600e+01 7.863e-01 Swift-UVOT
55211.857963 0.003430 1.152e+01 5.608e-01 Swift-UVOT
55212.381785 0.004366 1.268e+01 6.172e-01 Swift-UVOT
55212.712141 0.003406 1.489e+01 7.304e-01 Swift-UVOT
55213.313950 0.003941 9.689e+00 4.706e-01 Swift-UVOT
55213.380615 0.003941 1.085e+01 5.278e-01 Swift-UVOT
55214.318009 0.002801 1.251e+01 6.142e-01 Swift-UVOT
55214.386697 0.004267 1.507e+01 7.413e-01 Swift-UVOT
55215.270944 0.002499 1.445e+01 7.217e-01 Swift-UVOT
55215.337760 0.003555 1.157e+01 5.660e-01 Swift-UVOT
55220.288143 0.004156 1.091e+01 5.363e-01 Swift-UVOT
55223.284788 0.003928 1.112e+01 5.461e-01 Swift-UVOT
55225.362606 0.003856 1.342e+01 6.609e-01 Swift-UVOT
55226.294640 0.003681 1.116e+01 5.494e-01 Swift-UVOT
55227.173834 0.003628 9.422e+00 4.628e-01 Swift-UVOT
55228.301433 0.003971 8.456e+00 4.137e-01 Swift-UVOT
55230.111319 0.003657 9.241e+00 4.512e-01 Swift-UVOT
55232.054675 0.004419 8.749e+00 4.262e-01 Swift-UVOT
55235.212535 0.000151 7.650e+00 4.340e-01 Swift-UVOT
55237.017054 0.003340 1.287e+01 6.382e-01 Swift-UVOT
55238.072161 0.004180 1.191e+01 5.886e-01 Swift-UVOT
55240.013492 0.003514 1.250e+01 6.191e-01 Swift-UVOT
55239.081246 0.004066 1.115e+01 5.482e-01 Swift-UVOT
55242.020208 0.003924 1.254e+01 6.185e-01 Swift-UVOT
55243.034548 0.004394 1.404e+01 6.915e-01 Swift-UVOT
55244.042443 0.003900 4.954e+00 2.438e-01 Swift-UVOT
55245.027940 0.002365 1.211e+01 6.034e-01 Swift-UVOT
55249.248139 0.003630 1.103e+01 5.429e-01 Swift-UVOT
55250.323688 0.003911 1.137e+01 5.622e-01 Swift-UVOT
55251.529279 0.005188 9.274e+00 4.539e-01 Swift-UVOT
55252.261553 0.003201 1.022e+01 5.097e-01 Swift-UVOT
55253.194942 0.001749 9.366e+00 4.774e-01 Swift-UVOT
55253.265061 0.003134 9.563e+00 4.762e-01 Swift-UVOT
55254.199085 0.001794 9.978e+00 5.095e-01 Swift-UVOT
55254.270154 0.002684 9.454e+00 4.731e-01 Swift-UVOT
55256.160849 0.001873 9.707e+00 4.945e-01 Swift-UVOT
55256.207543 0.001552 6.638e+00 3.323e-01 Swift-UVOT
55257.030841 0.003505 9.583e+00 4.768e-01 Swift-UVOT
55259.105417 0.002981 1.024e+01 5.107e-01 Swift-UVOT
55261.981047 0.004453 8.005e+00 3.930e-01 Swift-UVOT
55262.049350 0.003971 9.664e+00 4.793e-01 Swift-UVOT
55262.983334 0.004057 8.996e+00 4.444e-01 Swift-UVOT
55264.989979 0.003290 1.023e+01 5.098e-01 Swift-UVOT
55265.993446 0.003302 1.111e+01 5.529e-01 Swift-UVOT
55266.998240 0.003431 1.202e+01 5.963e-01 Swift-UVOT
55267.932094 0.003769 1.194e+01 5.911e-01 Swift-UVOT
55269.878934 0.003164 1.231e+01 6.124e-01 Swift-UVOT
55268.942818 0.001118 7.840e+00 3.930e-01 Swift-UVOT
55275.966967 0.004823 7.831e+00 3.822e-01 Swift-UVOT
55276.020377 0.003597 1.041e+01 5.118e-01 Swift-UVOT
55277.166139 0.003737 9.781e+00 4.806e-01 Swift-UVOT
55278.028110 0.003416 9.881e+00 4.910e-01 Swift-UVOT
55280.987600 0.003865 1.045e+01 5.185e-01 Swift-UVOT
55282.380019 0.003751 9.418e+00 4.665e-01 Swift-UVOT
55284.059884 0.003745 9.112e+00 4.533e-01 Swift-UVOT
55286.067685 0.003432 8.543e+00 4.267e-01 Swift-UVOT
55287.009642 0.002866 8.114e+00 4.081e-01 Swift-UVOT
55287.929122 0.002799 8.434e+00 4.245e-01 Swift-UVOT
55288.949581 0.003525 8.183e+00 4.086e-01 Swift-UVOT
55290.011829 0.002665 7.675e+00 3.880e-01 Swift-UVOT
55291.073565 0.002803 7.407e+00 3.741e-01 Swift-UVOT
55293.353436 0.004130 7.548e+00 3.757e-01 Swift-UVOT
55294.021049 0.004116 8.107e+00 4.032e-01 Swift-UVOT
55297.098021 0.003857 7.542e+00 3.764e-01 Swift-UVOT
55299.035742 0.002080 8.412e+00 4.291e-01 Swift-UVOT
55303.122696 0.003140 9.293e+00 4.645e-01 Swift-UVOT
55306.136128 0.002681 1.177e+01 5.889e-01 Swift-UVOT
55309.148671 0.002596 1.118e+01 5.607e-01 Swift-UVOT
55312.161605 0.003099 7.766e+00 3.809e-01 Swift-UVOT
55314.850203 0.002320 1.021e+01 5.143e-01 Swift-UVOT
55315.106492 0.003590 1.070e+01 5.315e-01 Swift-UVOT
55318.865769 0.004452 1.042e+01 5.148e-01 Swift-UVOT
55319.869946 0.004432 1.053e+01 5.205e-01 Swift-UVOT
55320.872789 0.004304 9.105e+00 4.509e-01 Swift-UVOT
55321.876887 0.004442 1.023e+01 5.060e-01 Swift-UVOT
55322.875839 0.003776 1.128e+01 5.592e-01 Swift-UVOT
55323.878641 0.003731 8.091e+00 3.975e-01 Swift-UVOT
55325.957701 0.003939 1.270e+01 6.282e-01 Swift-UVOT
55326.896313 0.003129 1.170e+01 5.815e-01 Swift-UVOT
55327.899565 0.003555 1.201e+01 5.954e-01 Swift-UVOT
55330.897119 0.002911 1.064e+01 5.315e-01 Swift-UVOT
55333.037944 0.003200 1.158e+01 5.766e-01 Swift-UVOT
55336.918702 0.004152 1.122e+01 5.552e-01 Swift-UVOT
55339.060347 0.004193 8.431e+00 4.187e-01 Swift-UVOT
55342.077244 0.003748 9.205e+00 4.576e-01 Swift-UVOT
55345.953424 0.004153 1.323e+01 6.532e-01 Swift-UVOT
55348.963204 0.004042 1.257e+01 6.208e-01 Swift-UVOT
55351.904332 0.002391 1.093e+01 5.483e-01 Swift-UVOT
55351.973886 0.003525 1.213e+01 6.018e-01 Swift-UVOT
55354.915898 0.001509 9.532e+00 4.926e-01 Swift-UVOT
55354.987290 0.003118 9.622e+00 4.809e-01 Swift-UVOT
55357.930481 0.001512 9.567e+00 4.941e-01 Swift-UVOT
55357.998822 0.002305 9.807e+00 4.956e-01 Swift-UVOT
55360.080397 0.004365 8.462e+00 4.199e-01 Swift-UVOT
55362.903453 0.001403 8.674e+00 4.522e-01 Swift-UVOT
55362.971027 0.000993 8.545e+00 4.581e-01 Swift-UVOT
55365.915217 0.002829 9.046e+00 4.543e-01 Swift-UVOT
55365.963735 0.001665 8.922e+00 4.595e-01 Swift-UVOT
55377.683402 0.003927 9.739e+00 4.836e-01 Swift-UVOT
55382.756366 0.002486 9.115e+00 4.600e-01 Swift-UVOT
55382.823030 0.002493 9.200e+00 4.640e-01 Swift-UVOT
55386.313428 0.003604 8.406e+00 4.195e-01 Swift-UVOT
55533.528922 0.004532 1.704e+01 8.360e-01 Swift-UVOT
55535.535702 0.004851 1.139e+01 5.531e-01 Swift-UVOT
55537.487517 0.004024 1.605e+01 7.893e-01 Swift-UVOT
55539.481213 0.004130 1.642e+01 8.049e-01 Swift-UVOT
55545.504865 0.002705 1.380e+01 6.840e-01 Swift-UVOT
55547.508136 0.004439 1.441e+01 7.094e-01 Swift-UVOT
55549.525219 0.003634 1.236e+01 6.078e-01 Swift-UVOT
55554.471853 0.003426 1.733e+01 8.538e-01 Swift-UVOT
55557.824501 0.003678 1.911e+01 9.392e-01 Swift-UVOT
55560.168069 0.002685 2.413e+01 1.185e+00 Swift-UVOT
55562.431142 0.004266 2.099e+01 1.023e+00 Swift-UVOT
55564.438965 0.003473 2.011e+01 9.838e-01 Swift-UVOT
55566.377069 0.002741 1.941e+01 9.475e-01 Swift-UVOT
55566.448597 0.002739 1.509e+01 7.320e-01 Swift-UVOT
55568.455556 0.004056 1.474e+01 7.141e-01 Swift-UVOT
55570.534496 0.005840 1.882e+01 9.136e-01 Swift-UVOT
55572.217712 0.003377 2.297e+01 1.123e+00 Swift-UVOT
55572.477577 0.004450 7.923e+00 3.841e-01 Swift-UVOT
55574.485266 0.004352 1.186e+01 5.736e-01 Swift-UVOT
55576.492182 0.004404 2.278e+01 1.108e+00 Swift-UVOT
55578.307375 0.003223 1.522e+01 7.385e-01 Swift-UVOT
55581.368987 0.003598 2.195e+01 1.078e+00 Swift-UVOT
55582.374767 0.003166 2.278e+01 1.121e+00 Swift-UVOT
55588.073430 0.003063 1.963e+01 9.697e-01 Swift-UVOT
55590.345858 0.002667 2.092e+01 1.036e+00 Swift-UVOT
55592.482858 0.003636 1.913e+01 9.423e-01 Swift-UVOT
55594.212344 0.003013 1.774e+01 8.769e-01 Swift-UVOT
55594.293419 0.003356 1.370e+01 6.685e-01 Swift-UVOT
55596.298742 0.003807 1.544e+01 7.590e-01 Swift-UVOT
55598.427552 0.004494 1.504e+01 7.393e-01 Swift-UVOT
55600.373728 0.003831 1.396e+01 6.894e-01 Swift-UVOT
55602.454497 0.003417 1.418e+01 7.025e-01 Swift-UVOT
55604.184919 0.003675 1.378e+01 6.809e-01 Swift-UVOT
55604.391276 0.004815 1.355e+01 6.653e-01 Swift-UVOT
55606.191866 0.002327 1.481e+01 7.403e-01 Swift-UVOT
55612.209774 0.003959 2.092e+01 1.027e+00 Swift-UVOT
55614.968164 0.003850 2.129e+01 1.045e+00 Swift-UVOT
55617.299237 0.004191 2.195e+01 1.076e+00 Swift-UVOT
55619.307711 0.003918 2.204e+01 1.082e+00 Swift-UVOT
55621.315658 0.003320 2.098e+01 1.035e+00 Swift-UVOT
55623.323989 0.004670 1.530e+01 7.430e-01 Swift-UVOT
55624.596227 0.004643 2.151e+01 1.054e+00 Swift-UVOT
55627.152572 0.003114 1.935e+01 9.544e-01 Swift-UVOT
55627.280764 0.005002 2.001e+01 9.805e-01 Swift-UVOT
55629.285878 0.004509 2.046e+01 1.000e+00 Swift-UVOT
55631.353405 0.004189 2.006e+01 9.856e-01 Swift-UVOT
55633.106076 0.004428 1.941e+01 9.530e-01 Swift-UVOT
55635.299811 0.003067 1.694e+01 8.362e-01 Swift-UVOT
55640.116796 0.003810 1.898e+01 9.352e-01 Swift-UVOT
55642.997938 0.004018 1.592e+01 7.843e-01 Swift-UVOT
55645.265590 0.003455 1.538e+01 7.601e-01 Swift-UVOT
55647.279921 0.003942 1.590e+01 7.811e-01 Swift-UVOT
55649.094481 0.003986 1.795e+01 8.837e-01 Swift-UVOT
55649.224568 0.003548 1.663e+01 8.191e-01 Swift-UVOT
55651.285227 0.003080 1.741e+01 8.620e-01 Swift-UVOT
55939.184040 0.004035 1.096e+01 5.420e-01 Swift-UVOT
55967.456954 0.004038 9.960e+00 4.854e-01 Swift-UVOT
55988.641644 0.004103 1.557e+01 7.668e-01 Swift-UVOT
55995.062859 0.000672 1.517e+01 8.138e-01 Swift-UVOT
55995.394598 0.000875 1.602e+01 8.424e-01 Swift-UVOT
56009.706507 0.000869 9.169e+00 4.624e-01 Swift-UVOT
56009.976646 0.003561 1.398e+01 6.919e-01 Swift-UVOT
56016.040138 0.002983 1.532e+01 7.609e-01 Swift-UVOT
56021.921170 0.003408 1.608e+01 7.953e-01 Swift-UVOT
56023.520239 0.001934 1.567e+01 7.894e-01 Swift-UVOT
56025.931950 0.004050 1.655e+01 8.152e-01 Swift-UVOT
56029.341013 0.003983 1.599e+01 7.885e-01 Swift-UVOT
56030.747326 0.003858 1.676e+01 8.258e-01 Swift-UVOT
56033.154874 0.004033 1.637e+01 8.068e-01 Swift-UVOT
56037.297970 0.003955 1.706e+01 8.405e-01 Swift-UVOT
56037.983125 0.000171 1.610e+01 1.044e+00 Swift-UVOT
56038.049912 0.000351 1.618e+01 9.335e-01 Swift-UVOT
56038.986266 0.000335 1.086e+01 5.695e-01 Swift-UVOT
56039.053002 0.000590 1.687e+01 9.073e-01 Swift-UVOT
56039.989395 0.000458 1.697e+01 9.437e-01 Swift-UVOT
56040.055749 0.000393 9.503e+00 4.912e-01 Swift-UVOT
56041.174269 0.002782 1.390e+01 6.914e-01 Swift-UVOT
56041.927405 0.000744 1.545e+01 8.223e-01 Swift-UVOT
56041.993211 0.002413 1.541e+01 7.702e-01 Swift-UVOT
56044.185486 0.003925 1.381e+01 6.823e-01 Swift-UVOT
56046.659210 0.003706 1.417e+01 7.011e-01 Swift-UVOT
56048.194220 0.003149 1.473e+01 7.309e-01 Swift-UVOT
56052.948830 0.003635 1.581e+01 7.806e-01 Swift-UVOT
56054.943256 0.003669 1.489e+01 7.360e-01 Swift-UVOT
56056.212703 0.003666 1.414e+01 6.995e-01 Swift-UVOT
56058.158199 0.001630 1.594e+01 8.084e-01 Swift-UVOT
56058.225443 0.001853 1.598e+01 8.056e-01 Swift-UVOT
56062.170570 0.004572 1.701e+01 8.351e-01 Swift-UVOT
56064.164076 0.003696 1.906e+01 9.403e-01 Swift-UVOT
56066.172047 0.004397 1.834e+01 9.012e-01 Swift-UVOT
56072.717165 0.003095 2.026e+01 1.002e+00 Swift-UVOT
56074.722506 0.003507 1.977e+01 9.750e-01 Swift-UVOT
56076.793433 0.003328 2.025e+01 9.980e-01 Swift-UVOT
56078.534747 0.004010 1.934e+01 9.495e-01 Swift-UVOT
55149.548071 0.000312 8.865e+00 5.377e-01 Swift-UVOT
55150.552596 0.000358 1.054e+01 5.941e-01 Swift-UVOT
55152.469915 0.000456 8.912e+00 4.845e-01 Swift-UVOT
55152.493265 0.000959 8.889e+00 4.579e-01 Swift-UVOT
55152.540717 0.001860 9.276e+00 4.638e-01 Swift-UVOT
55153.430059 0.002329 1.001e+01 4.991e-01 Swift-UVOT
55153.497002 0.001793 1.119e+01 5.668e-01 Swift-UVOT
55153.544055 0.002119 9.536e+00 4.747e-01 Swift-UVOT
55154.433992 0.002781 9.388e+00 4.697e-01 Swift-UVOT
55154.501090 0.001944 9.229e+00 4.602e-01 Swift-UVOT
55154.547771 0.001646 9.502e+00 4.839e-01 Swift-UVOT
55154.567309 0.001469 8.893e+00 4.552e-01 Swift-UVOT
55155.482258 0.000760 7.944e+00 4.099e-01 Swift-UVOT
55155.505080 0.002289 8.305e+00 4.181e-01 Swift-UVOT
55217.329278 0.003844 1.201e+01 5.939e-01 Swift-UVOT
55219.351449 0.003942 1.183e+01 5.836e-01 Swift-UVOT
55245.302941 0.003742 1.214e+01 6.007e-01 Swift-UVOT
55245.372653 0.004568 1.260e+01 6.205e-01 Swift-UVOT
55245.512593 0.002534 1.045e+01 5.176e-01 Swift-UVOT
55246.376441 0.005302 1.073e+01 5.268e-01 Swift-UVOT
55246.450133 0.003799 8.488e+00 4.151e-01 Swift-UVOT
55246.986793 0.004081 1.011e+01 5.001e-01 Swift-UVOT
55247.310791 0.003334 9.925e+00 4.907e-01 Swift-UVOT
55247.508354 0.004019 1.024e+01 5.046e-01 Swift-UVOT
54973.787998 0.001240 7.366e+00 3.643e-01 Swift-UVOT
54973.854598 0.000547 1.230e+01 6.346e-01 Swift-UVOT
54974.653518 0.000496 9.147e+00 4.683e-01 Swift-UVOT
54974.858933 0.000665 7.780e+00 3.912e-01 Swift-UVOT
56268.427221 0.003792 1.246e+01 6.027e-01 Swift-UVOT
56272.437063 0.003558 1.519e+01 7.363e-01 Swift-UVOT
56276.170326 0.003698 2.524e+01 1.233e+00 Swift-UVOT
56280.181541 0.003496 2.401e+01 1.175e+00 Swift-UVOT
56284.178672 0.003673 2.163e+01 1.205e+00 Swift-UVOT
56287.130784 0.003616 2.855e+01 1.387e+00 Swift-UVOT
56291.392697 0.004753 2.625e+01 1.273e+00 Swift-UVOT
56296.946523 0.004069 2.583e+01 1.257e+00 Swift-UVOT
56300.159687 0.002782 2.269e+01 1.117e+00 Swift-UVOT
56302.164326 0.003213 2.464e+01 1.207e+00 Swift-UVOT
56302.231483 0.002263 2.416e+01 1.196e+00 Swift-UVOT
56302.487074 0.004883 2.371e+01 1.158e+00 Swift-UVOT
56302.345661 0.001702 2.444e+01 1.212e+00 Swift-UVOT
56302.415782 0.003083 2.417e+01 1.188e+00 Swift-UVOT
56302.691416 0.005892 2.327e+01 1.135e+00 Swift-UVOT
56302.749993 0.002728 2.355e+01 1.159e+00 Swift-UVOT
56302.822498 0.004868 2.342e+01 1.142e+00 Swift-UVOT
56302.966112 0.002443 2.269e+01 1.126e+00 Swift-UVOT
56304.489345 0.004519 2.068e+01 1.011e+00 Swift-UVOT
56307.356160 0.001542 1.896e+01 9.550e-01 Swift-UVOT
56307.375823 0.002463 1.961e+01 9.716e-01 Swift-UVOT
56307.433424 0.006575 1.940e+01 9.464e-01 Swift-UVOT
56307.500118 0.006520 1.933e+01 9.432e-01 Swift-UVOT
56307.567039 0.006027 1.922e+01 9.395e-01 Swift-UVOT
56307.107311 0.006042 1.912e+01 9.341e-01 Swift-UVOT
56307.174467 0.005090 1.881e+01 9.206e-01 Swift-UVOT
56307.242035 0.003345 1.846e+01 9.109e-01 Swift-UVOT
56310.176726 0.003404 1.479e+01 7.192e-01 Swift-UVOT
56314.517472 0.003844 2.321e+01 1.137e+00 Swift-UVOT
56317.303057 0.000829 1.701e+01 8.947e-01 Swift-UVOT
56317.369837 0.000605 1.708e+01 9.184e-01 Swift-UVOT
56317.437087 0.000821 1.674e+01 8.822e-01 Swift-UVOT
56320.314832 0.003576 1.473e+01 7.284e-01 Swift-UVOT
56324.669997 0.004333 1.450e+01 7.141e-01 Swift-UVOT
56327.142649 0.000808 1.661e+01 8.767e-01 Swift-UVOT
56327.609986 0.000855 1.167e+01 5.832e-01 Swift-UVOT
56294.805338 0.005826 2.888e+01 1.400e+00 Swift-UVOT
56294.857877 0.000907 2.165e+01 1.552e+00 Swift-UVOT
56312.250568 0.004302 2.122e+01 1.041e+00 Swift-UVOT
56312.298616 0.002706 2.044e+01 1.009e+00 Swift-UVOT
56312.318656 0.001548 2.056e+01 1.032e+00 Swift-UVOT
56312.374794 0.005803 2.095e+01 1.023e+00 Swift-UVOT
56312.442155 0.005804 2.085e+01 1.019e+00 Swift-UVOT
56312.508822 0.005801 2.096e+01 1.025e+00 Swift-UVOT
56312.575487 0.005807 2.185e+01 1.067e+00 Swift-UVOT
56329.074502 0.006370 8.471e+00 4.108e-01 Swift-UVOT
56329.141211 0.006286 1.524e+01 7.450e-01 Swift-UVOT
56329.207906 0.006233 1.568e+01 7.674e-01 Swift-UVOT
56329.274544 0.006287 7.851e+00 3.810e-01 Swift-UVOT
56329.338291 0.005216 1.569e+01 7.697e-01 Swift-UVOT
56329.403222 0.004542 8.659e+00 4.206e-01 Swift-UVOT
55655.033121 0.004470 1.944e+01 9.540e-01 Swift-UVOT
55657.248278 0.004705 1.970e+01 9.656e-01 Swift-UVOT
55659.255272 0.004610 2.031e+01 9.953e-01 Swift-UVOT
55660.985021 0.003479 2.080e+01 1.025e+00 Swift-UVOT
55664.815232 0.001454 2.267e+01 1.131e+00 Swift-UVOT
55667.215185 0.004236 2.544e+01 1.245e+00 Swift-UVOT
55670.226888 0.004437 2.197e+01 1.075e+00 Swift-UVOT
55672.163148 0.004149 2.187e+01 1.074e+00 Swift-UVOT
55674.171525 0.004062 2.042e+01 1.003e+00 Swift-UVOT
55675.992502 0.002440 2.273e+01 1.127e+00 Swift-UVOT
55676.108486 0.002417 2.276e+01 1.127e+00 Swift-UVOT
55676.245792 0.004138 2.022e+01 9.914e-01 Swift-UVOT
55678.255832 0.004867 1.680e+01 8.231e-01 Swift-UVOT
55680.134877 0.003761 1.614e+01 7.965e-01 Swift-UVOT
55681.945864 0.004000 1.625e+01 7.999e-01 Swift-UVOT
55682.014213 0.003430 1.471e+01 7.268e-01 Swift-UVOT
55682.145596 0.004520 1.560e+01 7.668e-01 Swift-UVOT
55685.956367 0.003831 1.774e+01 8.738e-01 Swift-UVOT
55687.952673 0.004262 1.678e+01 8.248e-01 Swift-UVOT
55690.970046 0.004239 1.784e+01 8.774e-01 Swift-UVOT
55694.576110 0.004600 1.428e+01 7.027e-01 Swift-UVOT
55698.186972 0.003734 1.281e+01 6.343e-01 Swift-UVOT
55705.209964 0.003588 1.049e+01 5.212e-01 Swift-UVOT
55707.216129 0.003756 9.558e+00 4.753e-01 Swift-UVOT
55707.955070 0.005001 9.053e+00 4.472e-01 Swift-UVOT
55709.957684 0.003972 9.535e+00 4.732e-01 Swift-UVOT
55711.162131 0.003430 9.914e+00 4.940e-01 Swift-UVOT
55711.967292 0.004195 9.727e+00 4.809e-01 Swift-UVOT
55713.973549 0.004180 1.040e+01 5.147e-01 Swift-UVOT
55715.911542 0.003223 1.055e+01 5.255e-01 Swift-UVOT
55719.055035 0.003720 1.147e+01 5.683e-01 Swift-UVOT
55722.069028 0.003519 1.158e+01 5.754e-01 Swift-UVOT
55839.951342 0.004147 1.653e+01 8.117e-01 Swift-UVOT
55845.836851 0.003972 1.694e+01 8.314e-01 Swift-UVOT
55851.905006 0.005123 2.006e+01 9.800e-01 Swift-UVOT
55852.106634 0.003313 1.950e+01 9.606e-01 Swift-UVOT
55854.719521 0.003908 1.596e+01 7.855e-01 Swift-UVOT
55859.070938 0.003858 1.591e+01 7.825e-01 Swift-UVOT
55866.830014 0.003762 1.812e+01 8.896e-01 Swift-UVOT
55894.052392 0.004807 1.174e+01 5.750e-01 Swift-UVOT
55900.072182 0.004136 1.028e+01 5.078e-01 Swift-UVOT
55907.753968 0.005791 7.457e+00 3.659e-01 Swift-UVOT
55918.584899 0.003716 9.668e+00 4.806e-01 Swift-UVOT
55920.520446 0.003467 9.792e+00 4.873e-01 Swift-UVOT
55922.526842 0.003181 9.509e+00 4.750e-01 Swift-UVOT
55930.542046 0.003323 9.163e+00 4.572e-01 Swift-UVOT
55934.421518 0.004077 1.114e+01 5.502e-01 Swift-UVOT
55941.124394 0.003885 9.264e+00 4.565e-01 Swift-UVOT
55945.136605 0.001784 1.027e+01 5.243e-01 Swift-UVOT
55945.405142 0.000854 1.024e+01 5.493e-01 Swift-UVOT
55947.141360 0.003341 1.047e+01 5.214e-01 Swift-UVOT
55949.405954 0.003287 1.068e+01 5.319e-01 Swift-UVOT
55951.413602 0.001923 1.102e+01 5.594e-01 Swift-UVOT
55953.476328 0.004175 1.201e+01 5.936e-01 Swift-UVOT
55955.414205 0.003445 1.169e+01 5.800e-01 Swift-UVOT
55957.420221 0.003901 1.218e+01 6.026e-01 Swift-UVOT
55959.439675 0.002535 1.376e+01 6.883e-01 Swift-UVOT
55972.330462 0.002895 1.532e+01 7.596e-01 Swift-UVOT
55974.195763 0.004197 1.426e+01 7.032e-01 Swift-UVOT
55974.334769 0.003966 1.419e+01 6.998e-01 Swift-UVOT
55976.333384 0.003961 1.382e+01 6.823e-01 Swift-UVOT
55978.205132 0.003534 1.413e+01 6.986e-01 Swift-UVOT
55978.339051 0.003746 1.142e+01 5.587e-01 Swift-UVOT
55980.346833 0.003469 1.343e+01 6.658e-01 Swift-UVOT
55982.146279 0.001850 1.307e+01 6.565e-01 Swift-UVOT
55982.216206 0.002260 1.388e+01 6.953e-01 Swift-UVOT
55982.358437 0.003859 1.414e+01 6.981e-01 Swift-UVOT
55984.364582 0.004062 1.458e+01 7.193e-01 Swift-UVOT
55986.370649 0.004416 1.579e+01 7.770e-01 Swift-UVOT
56000.343141 0.003892 1.681e+01 8.287e-01 Swift-UVOT
56002.275271 0.003532 1.871e+01 9.237e-01 Swift-UVOT
56004.080134 0.003531 1.714e+01 8.465e-01 Swift-UVOT
56006.284395 0.003347 1.576e+01 7.803e-01 Swift-UVOT
56008.164666 0.003896 1.471e+01 7.261e-01 Swift-UVOT
56008.356109 0.002985 1.499e+01 7.450e-01 Swift-UVOT
56010.159898 0.003719 1.387e+01 6.863e-01 Swift-UVOT
56012.096470 0.001960 1.461e+01 7.365e-01 Swift-UVOT
56012.230273 0.000569 1.369e+01 7.542e-01 Swift-UVOT
56012.294642 0.002329 1.402e+01 7.030e-01 Swift-UVOT
56014.053047 0.003537 1.401e+01 6.923e-01 Swift-UVOT
54692.706860 0 4.347e-01 8.167e-03 OVRO
54692.707790 0 4.427e-01 1.059e-02 OVRO
54693.711320 0 4.390e-01 3.328e-02 OVRO
54694.701530 0 4.319e-01 2.379e-02 OVRO
54694.702470 0 4.463e-01 2.482e-02 OVRO
54695.704860 0 4.600e-01 1.169e-02 OVRO
54696.696190 0 4.360e-01 2.343e-02 OVRO
54696.697120 0 4.416e-01 4.219e-02 OVRO
54697.699580 0 4.288e-01 9.638e-03 OVRO
54698.689940 0 4.304e-01 2.016e-02 OVRO
54698.690870 0 4.296e-01 7.895e-03 OVRO
54699.693260 0 4.456e-01 3.225e-02 OVRO
54700.684500 0 4.252e-01 1.037e-02 OVRO
54701.687570 0 4.368e-01 3.588e-02 OVRO
54702.678760 0 4.404e-01 2.055e-02 OVRO
54702.679690 0 4.269e-01 2.501e-02 OVRO
54703.682370 0 4.333e-01 4.166e-02 OVRO
54704.673240 0 4.265e-01 1.777e-02 OVRO
54704.674170 0 4.261e-01 7.231e-03 OVRO
54705.677220 0 4.218e-01 7.418e-03 OVRO
54707.671520 0 4.382e-01 7.903e-03 OVRO
54708.662410 0 4.289e-01 1.219e-02 OVRO
54708.663330 0 4.371e-01 1.521e-02 OVRO
54712.651940 0 4.214e-01 7.999e-03 OVRO
54763.514160 0 4.653e-01 9.187e-03 OVRO
54763.515080 0 4.535e-01 9.434e-03 OVRO
54767.503190 0 4.489e-01 8.294e-03 OVRO
54767.504120 0 4.382e-01 8.532e-03 OVRO
54769.499040 0 4.571e-01 7.975e-03 OVRO
54769.499970 0 4.595e-01 9.669e-03 OVRO
54773.490170 0 4.397e-01 7.946e-03 OVRO
54773.491090 0 4.397e-01 1.993e-02 OVRO
54777.479290 0 4.575e-01 7.739e-03 OVRO
54777.480220 0 4.544e-01 8.351e-03 OVRO
54780.468460 0 4.646e-01 1.228e-02 OVRO
54780.469380 0 4.676e-01 7.464e-03 OVRO
54786.452350 0 4.698e-01 1.972e-02 OVRO
54786.453280 0 4.669e-01 7.976e-03 OVRO
54790.441230 0 4.613e-01 1.212e-02 OVRO
54790.442150 0 4.697e-01 1.215e-02 OVRO
54792.435500 0 4.655e-01 9.009e-03 OVRO
54792.436410 0 4.659e-01 8.612e-03 OVRO
54794.430050 0 4.603e-01 1.243e-02 OVRO
54794.430960 0 4.524e-01 9.166e-03 OVRO
54806.397310 0 4.652e-01 1.187e-02 OVRO
54806.398230 0 4.671e-01 1.023e-02 OVRO
54808.392360 0 4.500e-01 3.684e-02 OVRO
54808.393280 0 4.748e-01 1.389e-02 OVRO
54812.381540 0 4.827e-01 1.018e-02 OVRO
54812.382470 0 4.743e-01 1.043e-02 OVRO
54814.376110 0 4.722e-01 7.724e-03 OVRO
54814.377040 0 4.759e-01 7.865e-03 OVRO
54818.365250 0 4.629e-01 2.412e-02 OVRO
54824.348800 0 4.589e-01 9.527e-03 OVRO
54824.349710 0 4.562e-01 1.939e-02 OVRO
54848.282790 0 4.628e-01 8.244e-03 OVRO
54848.283700 0 4.612e-01 1.420e-02 OVRO
54852.273560 0 4.530e-01 1.104e-02 OVRO
54852.274490 0 4.564e-01 1.654e-02 OVRO
54854.250450 0 3.736e-01 4.440e-02 OVRO
54855.288390 0 4.491e-01 3.516e-02 OVRO
54856.264070 0 4.413e-01 9.967e-03 OVRO
54856.265000 0 4.426e-01 9.071e-03 OVRO
54859.277750 0 4.298e-01 8.672e-03 OVRO
54860.253220 0 4.015e-01 7.640e-03 OVRO
54860.254140 0 3.992e-01 7.524e-03 OVRO
54861.272430 0 4.406e-01 8.852e-03 OVRO
54862.246900 0 4.400e-01 7.722e-03 OVRO
54862.247820 0 4.426e-01 1.395e-02 OVRO
54863.266700 0 4.351e-01 1.869e-02 OVRO
54864.242210 0 4.362e-01 7.434e-03 OVRO
54864.243140 0 4.339e-01 1.727e-02 OVRO
54865.261370 0 4.442e-01 1.166e-02 OVRO
54866.236760 0 4.434e-01 1.039e-02 OVRO
54866.237690 0 4.435e-01 9.158e-03 OVRO
54867.255690 0 4.345e-01 7.522e-03 OVRO
54868.230410 0 4.388e-01 1.225e-02 OVRO
54868.231320 0 4.517e-01 1.219e-02 OVRO
54873.239390 0 4.399e-01 1.191e-02 OVRO
54874.213990 0 4.313e-01 1.542e-02 OVRO
54874.214910 0 4.285e-01 1.099e-02 OVRO
54875.234460 0 4.347e-01 7.733e-03 OVRO
54876.209320 0 4.355e-01 1.836e-02 OVRO
54876.210240 0 4.339e-01 9.590e-03 OVRO
54877.229060 0 4.281e-01 8.262e-03 OVRO
54879.222840 0 4.237e-01 1.028e-02 OVRO
54880.198840 0 4.306e-01 1.505e-02 OVRO
54880.199770 0 4.301e-01 7.245e-03 OVRO
54881.220710 0 4.143e-01 1.270e-02 OVRO
54882.199340 0 4.266e-01 7.753e-03 OVRO
54882.200270 0 4.080e-01 1.776e-02 OVRO
54883.215350 0 4.242e-01 9.141e-03 OVRO
54884.193820 0 4.388e-01 4.891e-02 OVRO
54884.194750 0 4.270e-01 7.712e-03 OVRO
54885.209110 0 4.196e-01 6.764e-03 OVRO
54886.187770 0 4.257e-01 2.082e-02 OVRO
54886.188690 0 4.140e-01 9.472e-03 OVRO
54887.203700 0 4.248e-01 8.472e-03 OVRO
54888.182850 0 4.166e-01 1.103e-02 OVRO
54888.183770 0 4.114e-01 1.251e-02 OVRO
54889.198140 0 4.254e-01 9.954e-03 OVRO
54890.177530 0 4.272e-01 1.319e-02 OVRO
54890.178460 0 4.115e-01 8.910e-03 OVRO
54891.192670 0 4.313e-01 2.234e-02 OVRO
54893.187890 0 4.204e-01 1.547e-02 OVRO
54894.166150 0 4.267e-01 8.505e-03 OVRO
54894.167070 0 4.201e-01 1.283e-02 OVRO
54895.181980 0 4.204e-01 9.088e-03 OVRO
54896.160640 0 4.278e-01 9.083e-03 OVRO
54896.161560 0 4.074e-01 6.798e-03 OVRO
54897.177180 0 3.757e-01 9.267e-03 OVRO
54898.155590 0 4.159e-01 8.686e-03 OVRO
54898.156520 0 4.171e-01 1.156e-02 OVRO
54899.170910 0 4.272e-01 8.757e-03 OVRO
54901.165680 0 4.275e-01 9.221e-03 OVRO
54902.145780 0 4.268e-01 1.028e-02 OVRO
54902.146700 0 4.282e-01 6.854e-03 OVRO
54904.140010 0 4.241e-01 1.826e-02 OVRO
54904.140940 0 4.231e-01 7.414e-03 OVRO
54905.156700 0 4.244e-01 1.226e-02 OVRO
54906.134320 0 4.242e-01 1.288e-02 OVRO
54906.135240 0 4.257e-01 7.476e-03 OVRO
54909.149880 0 4.220e-01 7.271e-03 OVRO
54909.150790 0 4.311e-01 5.832e-03 OVRO
54915.128220 0 3.785e-01 2.390e-02 OVRO
54915.129140 0 3.645e-01 1.241e-02 OVRO
54918.113610 0 4.227e-01 1.160e-02 OVRO
54918.114580 0 4.079e-01 1.167e-02 OVRO
54922.094940 0 4.245e-01 1.279e-02 OVRO
54922.095880 0 4.219e-01 1.155e-02 OVRO
54928.105080 0 4.257e-01 8.034e-03 OVRO
54928.106010 0 4.150e-01 9.767e-03 OVRO
54931.104240 0 4.239e-01 1.548e-02 OVRO
54931.105160 0 4.223e-01 6.501e-03 OVRO
54934.063470 0 4.306e-01 1.819e-02 OVRO
54934.066890 0 4.232e-01 1.040e-02 OVRO
54943.048940 0 4.421e-01 1.792e-02 OVRO
54943.052370 0 4.322e-01 1.394e-02 OVRO
54961.974970 0 4.531e-01 6.016e-03 OVRO
54961.975890 0 4.505e-01 2.238e-02 OVRO
54964.966830 0 4.489e-01 7.153e-03 OVRO
54964.967750 0 4.519e-01 1.146e-02 OVRO
54967.959530 0 4.456e-01 1.298e-02 OVRO
54989.898500 0 4.556e-01 1.934e-02 OVRO
54989.899420 0 4.502e-01 7.258e-03 OVRO
55007.849480 0 4.956e-01 7.220e-03 OVRO
55007.850420 0 4.725e-01 2.167e-02 OVRO
55010.841260 0 4.790e-01 2.008e-02 OVRO
55010.842200 0 4.770e-01 1.044e-02 OVRO
55026.797500 0 4.886e-01 2.329e-02 OVRO
55026.798440 0 4.847e-01 9.722e-03 OVRO
55029.789400 0 4.733e-01 6.585e-03 OVRO
55029.790320 0 4.840e-01 2.528e-02 OVRO
55032.781150 0 4.830e-01 8.403e-02 OVRO
55035.772970 0 4.765e-01 3.956e-02 OVRO
55035.773900 0 4.740e-01 3.815e-02 OVRO
55038.764910 0 5.278e-01 1.717e-02 OVRO
55038.765840 0 4.760e-01 5.172e-02 OVRO
55044.761830 0 4.434e-01 2.045e-02 OVRO
55047.743260 0 4.626e-01 1.318e-02 OVRO
55050.734950 0 4.727e-01 9.663e-03 OVRO
55056.718600 0 4.578e-01 1.251e-02 OVRO
55059.710310 0 4.664e-01 1.103e-02 OVRO
55062.702090 0 4.660e-01 6.426e-03 OVRO
55065.693940 0 4.732e-01 7.888e-03 OVRO
55068.716200 0 4.494e-01 1.498e-02 OVRO
55071.711330 0 4.574e-01 1.742e-02 OVRO
55074.699880 0 4.464e-01 1.703e-02 OVRO
55077.688510 0 4.637e-01 1.820e-02 OVRO
55080.681620 0 4.587e-01 6.404e-03 OVRO
55083.675610 0 4.502e-01 2.224e-02 OVRO
55086.668530 0 4.552e-01 8.104e-03 OVRO
55089.658900 0 4.549e-01 9.490e-03 OVRO
55092.650100 0 4.655e-01 8.273e-03 OVRO
55095.643020 0 4.521e-01 1.043e-02 OVRO
55098.633390 0 4.513e-01 5.734e-03 OVRO
55101.624630 0 4.561e-01 1.001e-02 OVRO
55107.609430 0 4.524e-01 1.299e-02 OVRO
55111.617000 0 4.656e-01 8.502e-03 OVRO
55114.591250 0 4.389e-01 6.160e-03 OVRO
55131.540750 0 4.005e-01 1.555e-02 OVRO
55136.530800 0 4.067e-01 1.971e-02 OVRO
55139.520220 0 4.104e-01 5.418e-03 OVRO
55142.510720 0 4.128e-01 9.442e-03 OVRO
55149.502630 0 4.137e-01 8.021e-03 OVRO
55152.484690 0 4.083e-01 1.235e-02 OVRO
55155.476540 0 4.117e-01 6.118e-03 OVRO
55158.468330 0 4.182e-01 8.480e-03 OVRO
55165.450680 0 4.164e-01 6.018e-03 OVRO
55168.456610 0 4.265e-01 6.175e-03 OVRO
55174.424680 0 4.180e-01 1.935e-02 OVRO
55181.424830 0 4.323e-01 2.673e-02 OVRO
55184.397370 0 4.329e-01 8.791e-03 OVRO
55191.378190 0 4.325e-01 3.085e-02 OVRO
55194.369900 0 4.357e-01 1.538e-02 OVRO
55198.359020 0 4.360e-01 1.495e-02 OVRO
55201.350940 0 4.396e-01 6.226e-03 OVRO
55204.346610 0 4.564e-01 7.108e-03 OVRO
55207.326720 0 4.416e-01 2.880e-02 OVRO
55213.312360 0 4.644e-01 8.027e-03 OVRO
55220.291400 0 4.472e-01 5.786e-03 OVRO
55226.281710 0 4.747e-01 7.438e-03 OVRO
55229.266700 0 4.605e-01 1.633e-02 OVRO
55239.239530 0 4.104e-01 4.428e-02 OVRO
55242.235840 0 4.596e-01 2.854e-02 OVRO
55245.223370 0 4.560e-01 8.311e-03 OVRO
55248.234540 0 4.456e-01 1.553e-02 OVRO
55251.214640 0 4.378e-01 7.379e-03 OVRO
55258.197700 0 4.293e-01 6.346e-03 OVRO
55261.199470 0 4.477e-01 1.091e-02 OVRO
55272.145520 0 4.608e-01 1.485e-02 OVRO
55276.132050 0 4.789e-01 1.627e-02 OVRO
55292.128910 0 4.534e-01 3.311e-02 OVRO
55307.073700 0 4.542e-01 5.528e-03 OVRO
55320.058010 0 4.521e-01 6.069e-03 OVRO
55324.025930 0 4.651e-01 8.924e-03 OVRO
55336.993010 0 4.686e-01 3.316e-02 OVRO
55345.949840 0 5.174e-01 3.708e-02 OVRO
55353.960160 0 5.199e-01 4.376e-02 OVRO
55356.932860 0 5.069e-01 2.085e-02 OVRO
55383.854130 0 4.073e-01 1.930e-02 OVRO
55386.838150 0 4.636e-01 2.985e-02 OVRO
55389.832080 0 4.439e-01 6.828e-03 OVRO
55392.834070 0 4.356e-01 6.749e-03 OVRO
55395.820670 0 4.427e-01 1.170e-02 OVRO
55412.773110 0 4.408e-01 6.326e-03 OVRO
55423.777080 0 4.397e-01 1.733e-02 OVRO
55428.014770 0 4.315e-01 7.259e-03 OVRO
55432.004390 0 4.041e-01 5.799e-02 OVRO
55436.727500 0 4.127e-01 8.746e-03 OVRO
55444.699700 0 4.101e-01 2.257e-02 OVRO
55448.698140 0 4.209e-01 7.232e-03 OVRO
55456.675600 0 4.313e-01 4.180e-02 OVRO
55460.669790 0 4.281e-01 2.407e-02 OVRO
55464.643720 0 4.294e-01 4.977e-03 OVRO
55468.633810 0 4.294e-01 9.004e-03 OVRO
55490.575310 0 4.409e-01 1.911e-02 OVRO
55495.559180 0 4.590e-01 7.570e-03 OVRO
55503.537010 0 4.940e-01 1.711e-02 OVRO
55506.506120 0 5.034e-01 1.078e-02 OVRO
55518.472790 0 4.954e-01 2.797e-02 OVRO
55533.429430 0 4.777e-01 6.396e-02 OVRO
55537.404720 0 5.187e-01 1.341e-02 OVRO
55578.285810 0 5.387e-01 1.587e-02 OVRO
55582.278620 0 5.416e-01 1.668e-02 OVRO
55585.266620 0 5.698e-01 1.714e-02 OVRO
55601.228530 0 6.039e-01 1.129e-02 OVRO
55605.232480 0 6.187e-01 1.623e-02 OVRO
55613.193020 0 6.395e-01 7.355e-03 OVRO
55616.182140 0 6.261e-01 6.973e-03 OVRO
55620.185530 0 6.358e-01 1.220e-02 OVRO
55623.168510 0 6.151e-01 1.829e-02 OVRO
55632.145440 0 5.925e-01 1.527e-02 OVRO
55648.108440 0 5.903e-01 7.261e-03 OVRO
55657.091520 0 5.517e-01 7.736e-03 OVRO
55663.087870 0 5.100e-01 1.301e-01 OVRO
55666.067090 0 5.739e-01 1.500e-02 OVRO
55692.992970 0 5.965e-01 6.501e-03 OVRO
55703.957920 0 5.969e-01 3.746e-02 OVRO
55705.955070 0 5.779e-01 1.053e-02 OVRO
55720.900320 0 5.293e-01 2.764e-02 OVRO
55726.904000 0 5.190e-01 6.992e-03 OVRO
55730.880310 0 4.926e-01 7.775e-03 OVRO
55737.867250 0 4.748e-01 6.766e-03 OVRO
55763.816450 0 4.199e-01 7.915e-03 OVRO
55779.778900 0 4.180e-01 1.557e-02 OVRO
55781.762810 0 4.186e-01 1.843e-02 OVRO
55785.752580 0 4.072e-01 9.364e-03 OVRO
55788.753460 0 4.222e-01 6.745e-03 OVRO
55792.741160 0 4.342e-01 5.266e-03 OVRO
55795.717810 0 4.229e-01 1.549e-02 OVRO
55802.725890 0 4.408e-01 7.976e-03 OVRO
55806.730200 0 4.554e-01 1.654e-02 OVRO
55809.709440 0 4.470e-01 2.566e-02 OVRO
55813.702200 0 4.481e-01 7.486e-03 OVRO
55820.667180 0 4.468e-01 5.118e-03 OVRO
55823.675160 0 4.520e-01 5.614e-03 OVRO
55827.670750 0 4.615e-01 1.327e-02 OVRO
55830.663470 0 4.556e-01 1.479e-02 OVRO
55834.642790 0 4.459e-01 1.262e-02 OVRO
55837.632250 0 4.543e-01 7.939e-03 OVRO
55848.880250 0 5.440e-01 2.331e-02 OVRO
55851.873290 0 4.491e-01 5.600e-03 OVRO
55855.590900 0 4.577e-01 5.247e-03 OVRO
55858.584850 0 4.589e-01 6.296e-03 OVRO
55862.566810 0 4.521e-01 5.612e-03 OVRO
55865.557280 0 4.628e-01 1.668e-02 OVRO
55872.536930 0 4.750e-01 6.987e-03 OVRO
55876.514140 0 4.742e-01 1.393e-02 OVRO
55879.515470 0 4.820e-01 1.051e-02 OVRO
55883.514390 0 4.763e-01 1.078e-02 OVRO
55893.483460 0 4.825e-01 7.158e-03 OVRO
55904.452520 0 4.755e-01 8.151e-03 OVRO
55907.397310 0 4.746e-01 6.809e-03 OVRO
55911.389310 0 4.647e-01 4.946e-03 OVRO
55914.436330 0 4.604e-01 3.126e-03 OVRO
55921.421770 0 4.700e-01 1.078e-02 OVRO
55924.394680 0 4.589e-01 6.521e-03 OVRO
55925.399490 0 4.635e-01 8.946e-03 OVRO
55928.329630 0 4.654e-01 4.183e-03 OVRO
55932.372470 0 4.615e-01 5.277e-03 OVRO
55935.325170 0 4.638e-01 4.211e-03 OVRO
55939.610670 0 4.479e-01 3.952e-03 OVRO
55942.298260 0 4.404e-01 1.195e-02 OVRO
55946.598770 0 4.380e-01 3.458e-03 OVRO
55956.258190 0 4.488e-01 3.441e-03 OVRO
55958.565510 0 4.572e-01 9.150e-03 OVRO
55963.251020 0 4.458e-01 1.231e-02 OVRO
55967.543290 0 4.561e-01 1.195e-02 OVRO
55969.232750 0 4.543e-01 8.568e-03 OVRO
55975.516110 0 4.517e-01 6.591e-03 OVRO
55978.211250 0 4.725e-01 1.046e-02 OVRO
55981.539240 0 4.552e-01 4.037e-03 OVRO
55985.237430 0 4.459e-01 1.459e-02 OVRO
55995.501110 0 4.494e-01 5.790e-03 OVRO
56002.477710 0 4.648e-01 5.252e-03 OVRO
56006.145780 0 4.822e-01 4.292e-03 OVRO
56009.460690 0 4.427e-01 6.638e-03 OVRO
56016.432200 0 4.699e-01 2.462e-02 OVRO
56037.386050 0 5.037e-01 1.195e-02 OVRO
56048.323150 0 4.915e-01 5.556e-03 OVRO
56056.312870 0 5.058e-01 3.616e-03 OVRO
56059.318190 0 5.114e-01 5.388e-03 OVRO
56145.082070 0 5.938e-01 2.153e-02 OVRO
56150.764280 0 6.125e-01 7.661e-03 OVRO
56177.986200 0 7.551e-01 1.575e-02 OVRO
56185.973260 0 8.652e-01 1.926e-02 OVRO
56191.982860 0 1.091e+00 3.310e-02 OVRO
56194.631680 0 1.061e+00 6.937e-03 OVRO
56197.941610 0 9.689e-01 3.038e-02 OVRO
56201.662000 0 9.227e-01 1.563e-02 OVRO
56203.923520 0 8.608e-01 6.654e-03 OVRO
56206.875640 0 8.126e-01 2.567e-02 OVRO
56207.608100 0 7.792e-01 8.947e-03 OVRO
56212.851450 0 7.368e-01 2.564e-02 OVRO
56212.852380 0 7.251e-01 7.831e-03 OVRO
56213.888700 0 6.300e-01 1.108e-02 OVRO
56220.606820 0 7.018e-01 1.241e-02 OVRO
56223.875450 0 6.662e-01 1.013e-02 OVRO
56230.588900 0 6.604e-01 6.772e-03 OVRO
56234.824440 0 6.428e-01 1.040e-02 OVRO
56236.842380 0 6.297e-01 1.144e-02 OVRO
56242.830140 0 6.313e-01 7.622e-03 OVRO
56250.509940 0 6.336e-01 7.520e-03 OVRO
56253.765600 0 6.578e-01 7.789e-03 OVRO
56257.787270 0 6.694e-01 7.723e-03 OVRO
56265.506570 0 6.498e-01 1.176e-02 OVRO
56266.446170 0 6.284e-01 1.256e-02 OVRO
56268.738190 0 6.260e-01 9.647e-03 OVRO
56272.728040 0 6.570e-01 7.313e-03 OVRO
56273.710280 0 6.432e-01 3.594e-02 OVRO
56277.697850 0 6.504e-01 1.490e-02 OVRO
56280.714420 0 6.704e-01 8.899e-03 OVRO
56281.695350 0 6.559e-01 2.208e-02 OVRO
56293.380470 0 6.462e-01 1.569e-02 OVRO
56303.337420 0 6.664e-01 1.224e-02 OVRO
56303.339340 0 6.545e-01 7.765e-03 OVRO
56305.360650 0 6.571e-01 1.112e-02 OVRO
56312.583520 0 7.012e-01 1.344e-02 OVRO
56329.235050 0 6.861e-01 2.091e-02 OVRO


==> Table5.txt <==
S1 3.550e-10 2.823e-10 2.541e-12 0 Swift-XRT
S1 3.650e-10 2.875e-10 2.550e-12 0 Swift-XRT
S1 3.750e-10 2.886e-10 2.535e-12 0 Swift-XRT
S1 3.850e-10 2.886e-10 2.512e-12 0 Swift-XRT
S1 3.950e-10 2.940e-10 2.510e-12 0 Swift-XRT
S1 4.050e-10 2.958e-10 2.492e-12 0 Swift-XRT
S1 4.150e-10 2.991e-10 2.480e-12 0 Swift-XRT
S1 4.250e-10 3.003e-10 2.461e-12 0 Swift-XRT
S1 4.350e-10 3.036e-10 2.453e-12 0 Swift-XRT
S1 4.450e-10 2.995e-10 2.415e-12 0 Swift-XRT
S1 4.550e-10 3.019e-10 2.407e-12 0 Swift-XRT
S1 4.650e-10 2.998e-10 2.383e-12 0 Swift-XRT
S1 4.750e-10 2.994e-10 2.367e-12 0 Swift-XRT
S1 4.850e-10 3.028e-10 2.370e-12 0 Swift-XRT
S1 4.950e-10 3.043e-10 2.368e-12 0 Swift-XRT
S1 5.050e-10 3.050e-10 2.370e-12 0 Swift-XRT
S1 5.150e-10 3.046e-10 2.373e-12 0 Swift-XRT
S1 5.250e-10 2.991e-10 2.357e-12 0 Swift-XRT
S1 5.350e-10 2.988e-10 2.369e-12 0 Swift-XRT
S1 5.450e-10 2.986e-10 2.392e-12 0 Swift-XRT
S1 5.550e-10 2.965e-10 2.411e-12 0 Swift-XRT
S1 5.650e-10 2.923e-10 2.435e-12 0 Swift-XRT
S1 5.750e-10 2.900e-10 2.471e-12 0 Swift-XRT
S1 5.850e-10 2.845e-10 2.503e-12 0 Swift-XRT
S1 5.950e-10 2.912e-10 2.592e-12 0 Swift-XRT
S1 6.050e-10 2.921e-10 2.654e-12 0 Swift-XRT
S1 6.150e-10 3.015e-10 2.752e-12 0 Swift-XRT
S1 6.250e-10 3.022e-10 2.800e-12 0 Swift-XRT
S1 6.350e-10 3.075e-10 2.862e-12 0 Swift-XRT
S1 6.450e-10 3.055e-10 2.876e-12 0 Swift-XRT
S1 6.550e-10 3.083e-10 2.902e-12 0 Swift-XRT
S1 6.650e-10 3.155e-10 2.939e-12 0 Swift-XRT
S1 6.750e-10 3.156e-10 2.938e-12 0 Swift-XRT
S1 6.850e-10 3.130e-10 2.922e-12 0 Swift-XRT
S1 6.950e-10 3.138e-10 2.919e-12 0 Swift-XRT
S1 7.050e-10 3.187e-10 2.934e-12 0 Swift-XRT
S1 7.150e-10 3.178e-10 2.920e-12 0 Swift-XRT
S1 7.250e-10 3.176e-10 2.911e-12 0 Swift-XRT
S1 7.350e-10 3.217e-10 2.923e-12 0 Swift-XRT
S1 7.450e-10 3.235e-10 2.923e-12 0 Swift-XRT
S1 7.550e-10 3.185e-10 2.895e-12 0 Swift-XRT
S1 7.650e-10 3.219e-10 2.907e-12 0 Swift-XRT
S1 7.750e-10 3.149e-10 2.873e-12 0 Swift-XRT
S1 7.850e-10 3.153e-10 2.874e-12 0 Swift-XRT
S1 7.950e-10 3.208e-10 2.898e-12 0 Swift-XRT
S1 8.050e-10 3.179e-10 2.886e-12 0 Swift-XRT
S1 8.150e-10 3.111e-10 2.854e-12 0 Swift-XRT
S1 8.250e-10 3.150e-10 2.872e-12 0 Swift-XRT
S1 8.350e-10 3.143e-10 2.871e-12 0 Swift-XRT
S1 8.450e-10 3.110e-10 2.856e-12 0 Swift-XRT
S1 8.550e-10 3.173e-10 2.887e-12 0 Swift-XRT
S1 8.650e-10 3.172e-10 2.889e-12 0 Swift-XRT
S1 8.750e-10 3.066e-10 2.842e-12 0 Swift-XRT
S1 8.850e-10 3.109e-10 2.865e-12 0 Swift-XRT
S1 8.950e-10 3.101e-10 2.866e-12 0 Swift-XRT
S1 9.050e-10 3.096e-10 2.868e-12 0 Swift-XRT
S1 9.150e-10 3.131e-10 2.888e-12 0 Swift-XRT
S1 9.250e-10 3.090e-10 2.874e-12 0 Swift-XRT
S1 9.350e-10 3.091e-10 2.879e-12 0 Swift-XRT
S1 9.450e-10 3.055e-10 2.868e-12 0 Swift-XRT
S1 9.550e-10 3.038e-10 2.865e-12 0 Swift-XRT
S1 9.650e-10 3.038e-10 2.871e-12 0 Swift-XRT
S1 9.750e-10 3.022e-10 2.870e-12 0 Swift-XRT
S1 9.850e-10 3.062e-10 2.894e-12 0 Swift-XRT
S1 9.950e-10 3.043e-10 2.892e-12 0 Swift-XRT
S1 1.005e-09 3.023e-10 2.889e-12 0 Swift-XRT
S1 1.015e-09 2.990e-10 2.879e-12 0 Swift-XRT
S1 1.025e-09 2.990e-10 2.886e-12 0 Swift-XRT
S1 1.035e-09 3.000e-10 2.899e-12 0 Swift-XRT
S1 1.045e-09 3.011e-10 2.912e-12 0 Swift-XRT
S1 1.055e-09 2.994e-10 2.911e-12 0 Swift-XRT
S1 1.065e-09 3.012e-10 2.928e-12 0 Swift-XRT
S1 1.075e-09 2.968e-10 2.915e-12 0 Swift-XRT
S1 1.085e-09 3.013e-10 2.946e-12 0 Swift-XRT
S1 1.095e-09 2.940e-10 2.919e-12 0 Swift-XRT
S1 1.105e-09 2.994e-10 2.956e-12 0 Swift-XRT
S1 1.115e-09 2.985e-10 2.961e-12 0 Swift-XRT
S1 1.125e-09 2.941e-10 2.948e-12 0 Swift-XRT
S1 1.135e-09 2.957e-10 2.966e-12 0 Swift-XRT
S1 1.145e-09 2.964e-10 2.980e-12 0 Swift-XRT
S1 1.155e-09 2.926e-10 2.972e-12 0 Swift-XRT
S1 1.165e-09 2.997e-10 3.020e-12 0 Swift-XRT
S1 1.175e-09 2.889e-10 2.977e-12 0 Swift-XRT
S1 1.185e-09 2.917e-10 3.003e-12 0 Swift-XRT
S1 1.195e-09 2.904e-10 3.009e-12 0 Swift-XRT
S1 1.205e-09 3.009e-10 3.075e-12 0 Swift-XRT
S1 1.215e-09 2.898e-10 3.030e-12 0 Swift-XRT
S1 1.225e-09 2.922e-10 3.056e-12 0 Swift-XRT
S1 1.235e-09 2.928e-10 3.073e-12 0 Swift-XRT
S1 1.245e-09 2.881e-10 3.062e-12 0 Swift-XRT
S1 1.255e-09 2.914e-10 3.093e-12 0 Swift-XRT
S1 1.265e-09 2.922e-10 3.112e-12 0 Swift-XRT
S1 1.275e-09 2.864e-10 3.096e-12 0 Swift-XRT
S1 1.285e-09 2.977e-10 3.172e-12 0 Swift-XRT
S1 1.295e-09 2.906e-10 3.150e-12 0 Swift-XRT
S1 1.305e-09 2.953e-10 3.191e-12 0 Swift-XRT
S1 1.315e-09 2.885e-10 3.170e-12 0 Swift-XRT
S1 1.325e-09 2.915e-10 3.203e-12 0 Swift-XRT
S1 1.335e-09 2.852e-10 3.184e-12 0 Swift-XRT
S1 1.345e-09 2.907e-10 3.231e-12 0 Swift-XRT
S1 1.355e-09 2.829e-10 3.203e-12 0 Swift-XRT
S1 1.365e-09 2.847e-10 3.230e-12 0 Swift-XRT
S1 1.375e-09 2.817e-10 3.231e-12 0 Swift-XRT
S1 1.385e-09 2.873e-10 3.279e-12 0 Swift-XRT
S1 1.395e-09 2.881e-10 3.301e-12 0 Swift-XRT
S1 1.405e-09 2.838e-10 3.294e-12 0 Swift-XRT
S1 1.415e-09 2.839e-10 3.312e-12 0 Swift-XRT
S1 1.425e-09 2.869e-10 3.347e-12 0 Swift-XRT
S1 1.435e-09 2.810e-10 3.330e-12 0 Swift-XRT
S1 1.445e-09 2.847e-10 3.371e-12 0 Swift-XRT
S1 1.455e-09 2.780e-10 3.349e-12 0 Swift-XRT
S1 1.465e-09 2.748e-10 3.348e-12 0 Swift-XRT
S1 1.475e-09 2.802e-10 3.400e-12 0 Swift-XRT
S1 1.485e-09 2.767e-10 3.399e-12 0 Swift-XRT
S1 1.495e-09 2.775e-10 3.423e-12 0 Swift-XRT
S1 1.505e-09 2.746e-10 3.426e-12 0 Swift-XRT
S1 1.515e-09 2.807e-10 3.485e-12 0 Swift-XRT
S1 1.525e-09 2.778e-10 3.489e-12 0 Swift-XRT
S1 1.535e-09 2.761e-10 3.501e-12 0 Swift-XRT
S1 1.545e-09 2.730e-10 3.506e-12 0 Swift-XRT
S1 1.555e-09 2.692e-10 3.504e-12 0 Swift-XRT
S1 1.565e-09 2.682e-10 3.522e-12 0 Swift-XRT
S1 1.575e-09 2.645e-10 3.523e-12 0 Swift-XRT
S1 1.585e-09 2.690e-10 3.578e-12 0 Swift-XRT
S1 1.595e-09 2.604e-10 3.549e-12 0 Swift-XRT
S1 1.605e-09 2.686e-10 3.632e-12 0 Swift-XRT
S1 1.615e-09 2.665e-10 3.646e-12 0 Swift-XRT
S1 1.625e-09 2.651e-10 3.666e-12 0 Swift-XRT
S1 1.635e-09 2.625e-10 3.680e-12 0 Swift-XRT
S1 1.645e-09 2.627e-10 3.714e-12 0 Swift-XRT
S1 1.655e-09 2.597e-10 3.728e-12 0 Swift-XRT
S1 1.665e-09 2.629e-10 3.788e-12 0 Swift-XRT
S1 1.675e-09 2.643e-10 3.836e-12 0 Swift-XRT
S1 1.685e-09 2.655e-10 3.884e-12 0 Swift-XRT
S1 1.695e-09 2.703e-10 3.958e-12 0 Swift-XRT
S1 1.705e-09 2.623e-10 3.938e-12 0 Swift-XRT
S1 1.715e-09 2.705e-10 4.034e-12 0 Swift-XRT
S1 1.725e-09 2.704e-10 4.067e-12 0 Swift-XRT
S1 1.735e-09 2.730e-10 4.117e-12 0 Swift-XRT
S1 1.745e-09 2.649e-10 4.084e-12 0 Swift-XRT
S1 1.755e-09 2.617e-10 4.084e-12 0 Swift-XRT
S1 1.765e-09 2.712e-10 4.184e-12 0 Swift-XRT
S1 1.775e-09 2.660e-10 4.169e-12 0 Swift-XRT
S1 1.785e-09 2.668e-10 4.201e-12 0 Swift-XRT
S1 1.795e-09 2.537e-10 4.124e-12 0 Swift-XRT
S1 1.805e-09 2.537e-10 4.155e-12 0 Swift-XRT
S1 1.815e-09 2.586e-10 4.227e-12 0 Swift-XRT
S1 1.825e-09 2.521e-10 4.212e-12 0 Swift-XRT
S1 1.835e-09 2.526e-10 4.259e-12 0 Swift-XRT
S1 1.845e-09 2.519e-10 4.302e-12 0 Swift-XRT
S1 1.855e-09 2.525e-10 4.360e-12 0 Swift-XRT
S1 1.865e-09 2.500e-10 4.393e-12 0 Swift-XRT
S1 1.875e-09 2.548e-10 4.496e-12 0 Swift-XRT
S1 1.885e-09 2.487e-10 4.503e-12 0 Swift-XRT
S1 1.895e-09 2.416e-10 4.499e-12 0 Swift-XRT
S1 1.905e-09 2.514e-10 4.649e-12 0 Swift-XRT
S1 1.915e-09 2.529e-10 4.717e-12 0 Swift-XRT
S1 1.925e-09 2.519e-10 4.752e-12 0 Swift-XRT
S1 1.935e-09 2.579e-10 4.850e-12 0 Swift-XRT
S1 1.945e-09 2.549e-10 4.853e-12 0 Swift-XRT
S1 1.955e-09 2.516e-10 4.847e-12 0 Swift-XRT
S1 1.965e-09 2.553e-10 4.910e-12 0 Swift-XRT
S1 1.975e-09 2.576e-10 4.957e-12 0 Swift-XRT
S1 1.985e-09 2.525e-10 4.934e-12 0 Swift-XRT
S1 1.995e-09 2.541e-10 4.977e-12 0 Swift-XRT
S1 2.005e-09 2.573e-10 5.031e-12 0 Swift-XRT
S1 2.015e-09 2.611e-10 5.086e-12 0 Swift-XRT
S1 2.025e-09 2.549e-10 5.036e-12 0 Swift-XRT
S1 2.035e-09 2.569e-10 5.062e-12 0 Swift-XRT
S1 2.045e-09 2.564e-10 5.055e-12 0 Swift-XRT
S1 2.055e-09 2.482e-10 4.972e-12 0 Swift-XRT
S1 2.065e-09 2.396e-10 4.883e-12 0 Swift-XRT
S1 2.075e-09 2.521e-10 5.011e-12 0 Swift-XRT
S1 2.085e-09 2.439e-10 4.940e-12 0 Swift-XRT
S1 2.095e-09 2.476e-10 4.998e-12 0 Swift-XRT
S1 2.105e-09 2.387e-10 4.940e-12 0 Swift-XRT
S1 2.115e-09 2.368e-10 4.956e-12 0 Swift-XRT
S1 2.125e-09 2.436e-10 5.074e-12 0 Swift-XRT
S1 2.135e-09 2.617e-10 5.307e-12 0 Swift-XRT
S1 2.145e-09 2.493e-10 5.229e-12 0 Swift-XRT
S1 2.155e-09 2.538e-10 5.320e-12 0 Swift-XRT
S1 2.165e-09 2.652e-10 5.481e-12 0 Swift-XRT
S1 2.175e-09 2.595e-10 5.453e-12 0 Swift-XRT
S1 2.185e-09 2.400e-10 5.269e-12 0 Swift-XRT
S1 2.195e-09 2.440e-10 5.336e-12 0 Swift-XRT
S1 2.205e-09 2.541e-10 5.467e-12 0 Swift-XRT
S1 2.215e-09 2.349e-10 5.282e-12 0 Swift-XRT
S1 2.225e-09 2.344e-10 5.305e-12 0 Swift-XRT
S1 2.235e-09 2.383e-10 5.384e-12 0 Swift-XRT
S1 2.245e-09 2.382e-10 5.423e-12 0 Swift-XRT
S1 2.255e-09 2.286e-10 5.363e-12 0 Swift-XRT
S1 2.265e-09 2.328e-10 5.465e-12 0 Swift-XRT
S1 2.275e-09 2.321e-10 5.516e-12 0 Swift-XRT
S1 2.285e-09 2.136e-10 5.355e-12 0 Swift-XRT
S1 2.295e-09 2.264e-10 5.578e-12 0 Swift-XRT
S1 2.305e-09 2.326e-10 5.725e-12 0 Swift-XRT
S1 2.315e-09 2.239e-10 5.689e-12 0 Swift-XRT
S1 2.325e-09 2.324e-10 5.867e-12 0 Swift-XRT
S1 2.335e-09 2.298e-10 5.908e-12 0 Swift-XRT
S1 2.345e-09 2.136e-10 5.764e-12 0 Swift-XRT
S1 2.355e-09 2.167e-10 5.878e-12 0 Swift-XRT
S1 2.365e-09 2.310e-10 6.137e-12 0 Swift-XRT
S1 2.375e-09 2.422e-10 6.352e-12 0 Swift-XRT
S1 2.385e-09 2.384e-10 6.362e-12 0 Swift-XRT
S1 2.395e-09 2.370e-10 6.400e-12 0 Swift-XRT
S1 2.405e-09 2.187e-10 6.196e-12 0 Swift-XRT
S1 2.415e-09 2.282e-10 6.370e-12 0 Swift-XRT
S1 2.425e-09 2.422e-10 6.591e-12 0 Swift-XRT
S1 2.435e-09 2.311e-10 6.467e-12 0 Swift-XRT
S1 2.445e-09 2.363e-10 6.558e-12 0 Swift-XRT
S1 2.455e-09 2.398e-10 6.616e-12 0 Swift-XRT
S1 2.465e-09 2.510e-10 6.780e-12 0 Swift-XRT
S1 2.475e-09 2.253e-10 6.427e-12 0 Swift-XRT
S1 2.485e-09 2.421e-10 6.668e-12 0 Swift-XRT
S1 2.495e-09 2.304e-10 6.514e-12 0 Swift-XRT
S1 2.505e-09 2.312e-10 6.527e-12 0 Swift-XRT
S1 2.515e-09 2.400e-10 6.658e-12 0 Swift-XRT
S1 2.525e-09 2.244e-10 6.448e-12 0 Swift-XRT
S1 2.535e-09 2.328e-10 6.576e-12 0 Swift-XRT
S1 2.545e-09 2.204e-10 6.408e-12 0 Swift-XRT
S1 2.555e-09 2.292e-10 6.546e-12 0 Swift-XRT
S1 2.565e-09 2.205e-10 6.434e-12 0 Swift-XRT
S1 2.575e-09 2.160e-10 6.382e-12 0 Swift-XRT
S1 2.585e-09 2.227e-10 6.495e-12 0 Swift-XRT
S1 2.595e-09 2.071e-10 6.278e-12 0 Swift-XRT
S1 2.605e-09 2.261e-10 6.576e-12 0 Swift-XRT
S1 2.615e-09 2.253e-10 6.582e-12 0 Swift-XRT
S1 2.625e-09 2.398e-10 6.807e-12 0 Swift-XRT
S1 2.635e-09 2.204e-10 6.543e-12 0 Swift-XRT
S1 2.645e-09 2.260e-10 6.646e-12 0 Swift-XRT
S1 2.655e-09 2.173e-10 6.535e-12 0 Swift-XRT
S1 2.665e-09 2.234e-10 6.642e-12 0 Swift-XRT
S1 2.675e-09 2.207e-10 6.621e-12 0 Swift-XRT
S1 2.685e-09 2.236e-10 6.686e-12 0 Swift-XRT
S1 2.695e-09 2.295e-10 6.794e-12 0 Swift-XRT
S1 2.705e-09 2.169e-10 6.628e-12 0 Swift-XRT
S1 2.715e-09 2.158e-10 6.635e-12 0 Swift-XRT
S1 2.725e-09 2.224e-10 6.763e-12 0 Swift-XRT
S1 2.735e-09 2.281e-10 6.876e-12 0 Swift-XRT
S1 2.745e-09 2.249e-10 6.855e-12 0 Swift-XRT
S1 2.755e-09 2.177e-10 6.772e-12 0 Swift-XRT
S1 2.765e-09 2.201e-10 6.836e-12 0 Swift-XRT
S1 2.775e-09 2.222e-10 6.898e-12 0 Swift-XRT
S1 2.785e-09 2.163e-10 6.834e-12 0 Swift-XRT
S1 2.795e-09 2.313e-10 7.094e-12 0 Swift-XRT
S1 2.805e-09 2.259e-10 7.038e-12 0 Swift-XRT
S1 2.815e-09 2.369e-10 7.228e-12 0 Swift-XRT
S1 2.825e-09 2.120e-10 6.864e-12 0 Swift-XRT
S1 2.835e-09 2.136e-10 6.906e-12 0 Swift-XRT
S1 2.845e-09 2.218e-10 7.056e-12 0 Swift-XRT
S1 2.855e-09 2.204e-10 7.050e-12 0 Swift-XRT
S1 2.865e-09 2.322e-10 7.250e-12 0 Swift-XRT
S1 2.875e-09 2.121e-10 6.944e-12 0 Swift-XRT
S1 2.885e-09 2.050e-10 6.837e-12 0 Swift-XRT
S1 2.895e-09 1.968e-10 6.709e-12 0 Swift-XRT
S1 2.905e-09 2.188e-10 7.087e-12 0 Swift-XRT
S1 2.915e-09 2.177e-10 7.080e-12 0 Swift-XRT
S1 2.925e-09 1.954e-10 6.721e-12 0 Swift-XRT
S1 2.935e-09 2.055e-10 6.901e-12 0 Swift-XRT
S1 2.945e-09 2.185e-10 7.125e-12 0 Swift-XRT
S1 2.955e-09 2.050e-10 6.914e-12 0 Swift-XRT
S1 2.965e-09 2.112e-10 7.032e-12 0 Swift-XRT
S1 2.975e-09 2.020e-10 6.888e-12 0 Swift-XRT
S1 2.985e-09 2.123e-10 7.076e-12 0 Swift-XRT
S1 2.995e-09 2.084e-10 7.024e-12 0 Swift-XRT
S1 3.005e-09 2.035e-10 6.956e-12 0 Swift-XRT
S1 3.015e-09 2.141e-10 7.148e-12 0 Swift-XRT
S1 3.025e-09 2.148e-10 7.175e-12 0 Swift-XRT
S1 3.035e-09 2.070e-10 7.059e-12 0 Swift-XRT
S1 3.045e-09 2.126e-10 7.167e-12 0 Swift-XRT
S1 3.055e-09 2.125e-10 7.182e-12 0 Swift-XRT
S1 3.065e-09 2.053e-10 7.072e-12 0 Swift-XRT
S1 3.075e-09 2.043e-10 7.074e-12 0 Swift-XRT
S1 3.085e-09 1.988e-10 6.992e-12 0 Swift-XRT
S1 3.095e-09 2.120e-10 7.240e-12 0 Swift-XRT
S1 3.105e-09 1.989e-10 7.031e-12 0 Swift-XRT
S1 3.115e-09 2.001e-10 7.071e-12 0 Swift-XRT
S1 3.125e-09 2.055e-10 7.184e-12 0 Swift-XRT
S1 3.135e-09 2.094e-10 7.269e-12 0 Swift-XRT
S1 3.145e-09 1.976e-10 7.082e-12 0 Swift-XRT
S1 3.155e-09 1.992e-10 7.134e-12 0 Swift-XRT
S1 3.165e-09 2.019e-10 7.204e-12 0 Swift-XRT
S1 3.175e-09 2.113e-10 7.389e-12 0 Swift-XRT
S1 3.185e-09 2.117e-10 7.416e-12 0 Swift-XRT
S1 3.195e-09 2.017e-10 7.263e-12 0 Swift-XRT
S1 3.205e-09 1.960e-10 7.185e-12 0 Swift-XRT
S1 3.215e-09 2.076e-10 7.420e-12 0 Swift-XRT
S1 3.225e-09 2.064e-10 7.422e-12 0 Swift-XRT
S1 3.235e-09 2.093e-10 7.495e-12 0 Swift-XRT
S1 3.245e-09 2.073e-10 7.482e-12 0 Swift-XRT
S1 3.255e-09 2.159e-10 7.654e-12 0 Swift-XRT
S1 3.265e-09 1.998e-10 7.385e-12 0 Swift-XRT
S1 3.275e-09 1.940e-10 7.296e-12 0 Swift-XRT
S1 3.285e-09 2.026e-10 7.475e-12 0 Swift-XRT
S1 3.295e-09 1.970e-10 7.389e-12 0 Swift-XRT
S1 3.305e-09 2.040e-10 7.538e-12 0 Swift-XRT
S1 3.315e-09 1.952e-10 7.391e-12 0 Swift-XRT
S1 3.325e-09 2.047e-10 7.587e-12 0 Swift-XRT
S1 3.335e-09 1.950e-10 7.422e-12 0 Swift-XRT
S1 3.345e-09 1.913e-10 7.369e-12 0 Swift-XRT
S1 3.355e-09 1.973e-10 7.503e-12 0 Swift-XRT
S1 3.365e-09 2.068e-10 7.701e-12 0 Swift-XRT
S1 3.375e-09 2.151e-10 7.874e-12 0 Swift-XRT
S1 3.385e-09 1.921e-10 7.462e-12 0 Swift-XRT
S1 3.395e-09 1.931e-10 7.504e-12 0 Swift-XRT
S1 3.405e-09 1.938e-10 7.536e-12 0 Swift-XRT
S1 3.415e-09 2.043e-10 7.759e-12 0 Swift-XRT
S1 3.425e-09 1.899e-10 7.504e-12 0 Swift-XRT
S1 3.435e-09 1.887e-10 7.497e-12 0 Swift-XRT
S1 3.445e-09 1.979e-10 7.699e-12 0 Swift-XRT
S1 3.455e-09 1.909e-10 7.576e-12 0 Swift-XRT
S1 3.465e-09 1.818e-10 7.410e-12 0 Swift-XRT
S1 3.475e-09 1.944e-10 7.675e-12 0 Swift-XRT
S1 3.485e-09 1.867e-10 7.540e-12 0 Swift-XRT
S1 3.495e-09 1.958e-10 7.734e-12 0 Swift-XRT
S1 3.505e-09 1.973e-10 7.774e-12 0 Swift-XRT
S1 3.515e-09 1.915e-10 7.669e-12 0 Swift-XRT
S1 3.525e-09 1.910e-10 7.674e-12 0 Swift-XRT
S1 3.535e-09 1.999e-10 7.858e-12 0 Swift-XRT
S1 3.545e-09 1.746e-10 7.357e-12 0 Swift-XRT
S1 3.555e-09 1.813e-10 7.517e-12 0 Swift-XRT
S1 3.565e-09 1.876e-10 7.661e-12 0 Swift-XRT
S1 3.575e-09 1.968e-10 7.869e-12 0 Swift-XRT
S1 3.585e-09 1.760e-10 7.462e-12 0 Swift-XRT
S1 3.595e-09 1.934e-10 7.854e-12 0 Swift-XRT
S1 3.605e-09 1.921e-10 7.850e-12 0 Swift-XRT
S1 3.615e-09 1.843e-10 7.720e-12 0 Swift-XRT
S1 3.625e-09 1.793e-10 7.636e-12 0 Swift-XRT
S1 3.635e-09 1.798e-10 7.677e-12 0 Swift-XRT
S1 3.645e-09 1.907e-10 7.928e-12 0 Swift-XRT
S1 3.655e-09 1.951e-10 8.046e-12 0 Swift-XRT
S1 3.665e-09 1.912e-10 7.990e-12 0 Swift-XRT
S1 3.675e-09 1.826e-10 7.827e-12 0 Swift-XRT
S1 3.685e-09 1.872e-10 7.946e-12 0 Swift-XRT
S1 3.695e-09 1.754e-10 7.709e-12 0 Swift-XRT
S1 3.705e-09 1.781e-10 7.794e-12 0 Swift-XRT
S1 3.715e-09 1.823e-10 7.896e-12 0 Swift-XRT
S1 3.725e-09 1.823e-10 7.917e-12 0 Swift-XRT
S1 3.735e-09 1.930e-10 8.164e-12 0 Swift-XRT
S1 3.745e-09 1.881e-10 8.079e-12 0 Swift-XRT
S1 3.755e-09 1.851e-10 8.026e-12 0 Swift-XRT
S1 3.765e-09 1.702e-10 7.710e-12 0 Swift-XRT
S1 3.775e-09 1.767e-10 7.862e-12 0 Swift-XRT
S1 3.785e-09 1.787e-10 7.917e-12 0 Swift-XRT
S1 3.795e-09 1.734e-10 7.805e-12 0 Swift-XRT
S1 3.805e-09 1.782e-10 7.922e-12 0 Swift-XRT
S1 3.815e-09 1.907e-10 8.194e-12 0 Swift-XRT
S1 3.825e-09 1.888e-10 8.168e-12 0 Swift-XRT
S1 3.835e-09 1.908e-10 8.219e-12 0 Swift-XRT
S1 3.845e-09 1.804e-10 8.007e-12 0 Swift-XRT
S1 3.855e-09 1.871e-10 8.173e-12 0 Swift-XRT
S1 3.865e-09 1.808e-10 8.048e-12 0 Swift-XRT
S1 3.875e-09 1.843e-10 8.153e-12 0 Swift-XRT
S1 3.885e-09 1.797e-10 8.081e-12 0 Swift-XRT
S1 3.895e-09 1.658e-10 7.791e-12 0 Swift-XRT
S1 3.905e-09 1.748e-10 8.033e-12 0 Swift-XRT
S1 3.915e-09 1.724e-10 8.007e-12 0 Swift-XRT
S1 3.925e-09 1.784e-10 8.178e-12 0 Swift-XRT
S1 3.935e-09 1.749e-10 8.134e-12 0 Swift-XRT
S1 3.945e-09 1.748e-10 8.171e-12 0 Swift-XRT
S1 3.955e-09 1.817e-10 8.355e-12 0 Swift-XRT
S1 3.965e-09 1.895e-10 8.559e-12 0 Swift-XRT
S1 3.975e-09 1.802e-10 8.369e-12 0 Swift-XRT
S1 3.985e-09 1.774e-10 8.325e-12 0 Swift-XRT
S1 3.995e-09 1.816e-10 8.451e-12 0 Swift-XRT
S1 4.005e-09 1.816e-10 8.465e-12 0 Swift-XRT
S1 4.015e-09 1.738e-10 8.301e-12 0 Swift-XRT
S1 4.025e-09 1.812e-10 8.502e-12 0 Swift-XRT
S1 4.035e-09 1.660e-10 8.160e-12 0 Swift-XRT
S1 4.045e-09 1.788e-10 8.489e-12 0 Swift-XRT
S1 4.055e-09 1.821e-10 8.588e-12 0 Swift-XRT
S1 4.065e-09 1.753e-10 8.443e-12 0 Swift-XRT
S1 4.075e-09 1.715e-10 8.371e-12 0 Swift-XRT
S1 4.085e-09 1.698e-10 8.345e-12 0 Swift-XRT
S1 4.095e-09 1.669e-10 8.284e-12 0 Swift-XRT
S1 4.105e-09 1.650e-10 8.250e-12 0 Swift-XRT
S1 4.115e-09 1.675e-10 8.326e-12 0 Swift-XRT
S1 4.125e-09 1.903e-10 8.886e-12 0 Swift-XRT
S1 4.135e-09 1.752e-10 8.541e-12 0 Swift-XRT
S1 4.145e-09 1.690e-10 8.396e-12 0 Swift-XRT
S1 4.155e-09 1.687e-10 8.398e-12 0 Swift-XRT
S1 4.170e-09 1.582e-10 5.766e-12 0 Swift-XRT
S1 4.185e-09 1.813e-10 8.759e-12 0 Swift-XRT
S1 4.195e-09 1.807e-10 8.758e-12 0 Swift-XRT
S1 4.210e-09 1.580e-10 5.815e-12 0 Swift-XRT
S1 4.230e-09 1.608e-10 5.906e-12 0 Swift-XRT
S1 4.250e-09 1.687e-10 6.089e-12 0 Swift-XRT
S1 4.270e-09 1.643e-10 6.054e-12 0 Swift-XRT
S1 4.290e-09 1.708e-10 6.213e-12 0 Swift-XRT
S1 4.310e-09 1.652e-10 6.156e-12 0 Swift-XRT
S1 4.330e-09 1.699e-10 6.286e-12 0 Swift-XRT
S1 4.350e-09 1.674e-10 6.287e-12 0 Swift-XRT
S1 4.370e-09 1.660e-10 6.303e-12 0 Swift-XRT
S1 4.390e-09 1.632e-10 6.285e-12 0 Swift-XRT
S1 4.410e-09 1.787e-10 6.610e-12 0 Swift-XRT
S1 4.430e-09 1.576e-10 6.244e-12 0 Swift-XRT
S1 4.450e-09 1.589e-10 6.301e-12 0 Swift-XRT
S1 4.470e-09 1.690e-10 6.531e-12 0 Swift-XRT
S1 4.490e-09 1.605e-10 6.394e-12 0 Swift-XRT
S1 4.510e-09 1.710e-10 6.634e-12 0 Swift-XRT
S1 4.530e-09 1.628e-10 6.507e-12 0 Swift-XRT
S1 4.550e-09 1.496e-10 6.282e-12 0 Swift-XRT
S1 4.570e-09 1.688e-10 6.705e-12 0 Swift-XRT
S1 4.590e-09 1.570e-10 6.506e-12 0 Swift-XRT
S1 4.610e-09 1.536e-10 6.483e-12 0 Swift-XRT
S1 4.630e-09 1.577e-10 6.613e-12 0 Swift-XRT
S1 4.650e-09 1.583e-10 6.665e-12 0 Swift-XRT
S1 4.670e-09 1.581e-10 6.704e-12 0 Swift-XRT
S1 4.690e-09 1.527e-10 6.631e-12 0 Swift-XRT
S1 4.710e-09 1.548e-10 6.719e-12 0 Swift-XRT
S1 4.730e-09 1.596e-10 6.863e-12 0 Swift-XRT
S1 4.750e-09 1.528e-10 6.744e-12 0 Swift-XRT
S1 4.770e-09 1.482e-10 6.684e-12 0 Swift-XRT
S1 4.790e-09 1.606e-10 7.002e-12 0 Swift-XRT
S1 4.810e-09 1.606e-10 7.045e-12 0 Swift-XRT
S1 4.830e-09 1.605e-10 7.091e-12 0 Swift-XRT
S1 4.850e-09 1.607e-10 7.140e-12 0 Swift-XRT
S1 4.870e-09 1.568e-10 7.100e-12 0 Swift-XRT
S1 4.890e-09 1.462e-10 6.900e-12 0 Swift-XRT
S1 4.910e-09 1.455e-10 6.925e-12 0 Swift-XRT
S1 4.930e-09 1.369e-10 6.751e-12 0 Swift-XRT
S1 4.950e-09 1.517e-10 7.151e-12 0 Swift-XRT
S1 4.970e-09 1.448e-10 7.023e-12 0 Swift-XRT
S1 4.990e-09 1.549e-10 7.313e-12 0 Swift-XRT
S1 5.010e-09 1.595e-10 7.452e-12 0 Swift-XRT
S1 5.030e-09 1.413e-10 7.047e-12 0 Swift-XRT
S1 5.050e-09 1.538e-10 7.383e-12 0 Swift-XRT
S1 5.075e-09 1.429e-10 5.847e-12 0 Swift-XRT
S1 5.100e-09 1.531e-10 7.459e-12 0 Swift-XRT
S1 5.120e-09 1.577e-10 7.610e-12 0 Swift-XRT
S1 5.145e-09 1.300e-10 5.697e-12 0 Swift-XRT
S1 5.175e-09 1.416e-10 6.018e-12 0 Swift-XRT
S1 5.205e-09 1.373e-10 6.007e-12 0 Swift-XRT
S1 5.235e-09 1.465e-10 6.285e-12 0 Swift-XRT
S1 5.265e-09 1.438e-10 6.299e-12 0 Swift-XRT
S1 5.295e-09 1.367e-10 6.202e-12 0 Swift-XRT
S1 5.325e-09 1.426e-10 6.410e-12 0 Swift-XRT
S1 5.355e-09 1.423e-10 6.460e-12 0 Swift-XRT
S1 5.385e-09 1.370e-10 6.398e-12 0 Swift-XRT
S1 5.415e-09 1.278e-10 6.241e-12 0 Swift-XRT
S1 5.445e-09 1.381e-10 6.546e-12 0 Swift-XRT
S1 5.475e-09 1.388e-10 6.629e-12 0 Swift-XRT
S1 5.505e-09 1.376e-10 6.667e-12 0 Swift-XRT
S1 5.535e-09 1.438e-10 6.870e-12 0 Swift-XRT
S1 5.570e-09 1.253e-10 5.617e-12 0 Swift-XRT
S1 5.605e-09 1.392e-10 6.919e-12 0 Swift-XRT
S1 5.635e-09 1.432e-10 7.088e-12 0 Swift-XRT
S1 5.670e-09 1.370e-10 6.071e-12 0 Swift-XRT
S1 5.710e-09 1.438e-10 6.305e-12 0 Swift-XRT
S1 5.750e-09 1.277e-10 6.013e-12 0 Swift-XRT
S1 5.790e-09 1.271e-10 6.089e-12 0 Swift-XRT
S1 5.835e-09 1.193e-10 5.362e-12 0 Swift-XRT
S1 5.880e-09 1.329e-10 6.419e-12 0 Swift-XRT
S1 5.920e-09 1.406e-10 6.685e-12 0 Swift-XRT
S1 5.960e-09 1.332e-10 6.590e-12 0 Swift-XRT
S1 6.005e-09 1.275e-10 5.865e-12 0 Swift-XRT
S1 6.055e-09 1.224e-10 5.860e-12 0 Swift-XRT
S1 6.105e-09 1.276e-10 6.082e-12 0 Swift-XRT
S1 6.155e-09 1.278e-10 6.196e-12 0 Swift-XRT
S1 6.205e-09 1.241e-10 6.209e-12 0 Swift-XRT
S1 6.260e-09 1.135e-10 5.520e-12 0 Swift-XRT
S1 6.320e-09 1.241e-10 5.902e-12 0 Swift-XRT
S1 6.385e-09 1.170e-10 5.421e-12 0 Swift-XRT
S1 6.455e-09 1.145e-10 5.503e-12 0 Swift-XRT
S1 6.525e-09 1.156e-10 5.665e-12 0 Swift-XRT
S1 6.595e-09 1.209e-10 5.940e-12 0 Swift-XRT
S1 6.670e-09 1.130e-10 5.524e-12 0 Swift-XRT
S1 6.750e-09 1.136e-10 5.702e-12 0 Swift-XRT
S1 6.835e-09 1.166e-10 5.621e-12 0 Swift-XRT
S1 6.930e-09 1.094e-10 5.351e-12 0 Swift-XRT
S1 7.035e-09 1.044e-10 5.204e-12 0 Swift-XRT
S1 7.150e-09 1.040e-10 5.205e-12 0 Swift-XRT
S1 7.280e-09 1.022e-10 5.041e-12 0 Swift-XRT
S1 7.430e-09 9.817e-11 4.948e-12 0 Swift-XRT
S1 7.605e-09 1.001e-10 4.953e-12 0 Swift-XRT
S1 7.830e-09 8.634e-11 4.351e-12 0 Swift-XRT
S1 8.120e-09 9.400e-11 4.702e-12 0 Swift-XRT
S1 8.545e-09 8.392e-11 4.245e-12 0 Swift-XRT
S1 4.470e-01 1.698e-11 2.625e-11 6.386e-11 ARGO-YBJ
S1 8.910e-01 3.632e-11 1.494e-11 6.094e-11 ARGO-YBJ
S1 1.413e+00 3.713e-11 9.739e-12 0 ARGO-YBJ
S1 2.818e+00 9.018e-12 6.650e-12 2.024e-11 ARGO-YBJ
S1 4.467e+00 7.560e-12 7.384e-12 2.028e-11 ARGO-YBJ
S1 1.520e-04 2.099e-11 1.840e-12 0 Fermi-LAT 
S1 3.080e-04 2.143e-11 1.447e-12 0 Fermi-LAT 
S1 6.270e-04 3.193e-11 1.669e-12 0 Fermi-LAT 
S1 1.280e-03 3.228e-11 1.963e-12 0 Fermi-LAT 
S1 2.590e-03 4.266e-11 2.837e-12 0 Fermi-LAT 
S1 5.270e-03 5.517e-11 4.431e-12 0 Fermi-LAT 
S1 1.070e-02 5.411e-11 6.199e-12 0 Fermi-LAT 
S1 2.180e-02 7.172e-11 1.020e-11 0 Fermi-LAT 
S1 4.440e-02 7.453e-11 1.478e-11 0 Fermi-LAT 
S1 9.020e-02 9.906e-11 2.503e-11 0 Fermi-LAT 
S1 1.830e-01 1.883e-10 5.048e-11 0 Fermi-LAT 
S1 3.730e-01 6.174e-11 4.369e-11 1.640e-10 Fermi-LAT 
S1 1.800e-08 4.853e-11 3.441e-12 0 Swift-BAT 
S1 2.605e-08 3.283e-11 4.348e-12 0 Swift-BAT 
S1 3.845e-08 2.889e-11 4.074e-12 0 Swift-BAT 
S1 5.885e-08 3.279e-11 5.243e-12 0 Swift-BAT 
S1 9.580e-08 1.529e-11 9.233e-12 3.073e-11 Swift-BAT 
S1 1.578e-07 9.494e-12 5.186e-11 1.081e-10 Swift-BAT 
S1 2.250e-09 2.283e-10 7.689e-12 0 RXTE-ASM 
S1 4.000e-09 1.780e-10 6.188e-12 0 RXTE-ASM 
S1 8.500e-09 1.351e-10 1.041e-11 0 RXTE-ASM 
S1 5.562e-12 1.323e-10 3.659e-13 0 Swift-UVOT
S1 4.785e-12 1.152e-10 5.883e-13 0 Swift-UVOT
S1 6.100e-12 1.288e-10 4.583e-13 0 Swift-UVOT
S1 6.204e-17 6.514e-14 2.487e-16 0 OVRO
S2 3.550e-10 1.712e-10 1.308e-12 0 Swift-XRT
S2 3.650e-10 1.744e-10 1.311e-12 0 Swift-XRT
S2 3.750e-10 1.774e-10 1.310e-12 0 Swift-XRT
S2 3.850e-10 1.791e-10 1.303e-12 0 Swift-XRT
S2 3.950e-10 1.768e-10 1.279e-12 0 Swift-XRT
S2 4.050e-10 1.788e-10 1.271e-12 0 Swift-XRT
S2 4.150e-10 1.779e-10 1.253e-12 0 Swift-XRT
S2 4.250e-10 1.757e-10 1.231e-12 0 Swift-XRT
S2 4.350e-10 1.767e-10 1.223e-12 0 Swift-XRT
S2 4.450e-10 1.744e-10 1.203e-12 0 Swift-XRT
S2 4.550e-10 1.750e-10 1.195e-12 0 Swift-XRT
S2 4.650e-10 1.727e-10 1.178e-12 0 Swift-XRT
S2 4.750e-10 1.705e-10 1.162e-12 0 Swift-XRT
S2 4.850e-10 1.694e-10 1.152e-12 0 Swift-XRT
S2 4.950e-10 1.705e-10 1.151e-12 0 Swift-XRT
S2 5.050e-10 1.686e-10 1.144e-12 0 Swift-XRT
S2 5.150e-10 1.676e-10 1.142e-12 0 Swift-XRT
S2 5.250e-10 1.651e-10 1.135e-12 0 Swift-XRT
S2 5.350e-10 1.658e-10 1.143e-12 0 Swift-XRT
S2 5.450e-10 1.626e-10 1.142e-12 0 Swift-XRT
S2 5.550e-10 1.578e-10 1.138e-12 0 Swift-XRT
S2 5.650e-10 1.592e-10 1.162e-12 0 Swift-XRT
S2 5.750e-10 1.587e-10 1.182e-12 0 Swift-XRT
S2 5.850e-10 1.577e-10 1.205e-12 0 Swift-XRT
S2 5.950e-10 1.590e-10 1.238e-12 0 Swift-XRT
S2 6.050e-10 1.585e-10 1.264e-12 0 Swift-XRT
S2 6.150e-10 1.591e-10 1.294e-12 0 Swift-XRT
S2 6.250e-10 1.633e-10 1.332e-12 0 Swift-XRT
S2 6.350e-10 1.641e-10 1.354e-12 0 Swift-XRT
S2 6.450e-10 1.652e-10 1.370e-12 0 Swift-XRT
S2 6.550e-10 1.625e-10 1.365e-12 0 Swift-XRT
S2 6.650e-10 1.640e-10 1.373e-12 0 Swift-XRT
S2 6.750e-10 1.659e-10 1.380e-12 0 Swift-XRT
S2 6.850e-10 1.623e-10 1.363e-12 0 Swift-XRT
S2 6.950e-10 1.627e-10 1.361e-12 0 Swift-XRT
S2 7.050e-10 1.608e-10 1.350e-12 0 Swift-XRT
S2 7.150e-10 1.624e-10 1.351e-12 0 Swift-XRT
S2 7.250e-10 1.607e-10 1.341e-12 0 Swift-XRT
S2 7.350e-10 1.596e-10 1.332e-12 0 Swift-XRT
S2 7.450e-10 1.599e-10 1.330e-12 0 Swift-XRT
S2 7.550e-10 1.589e-10 1.323e-12 0 Swift-XRT
S2 7.650e-10 1.591e-10 1.322e-12 0 Swift-XRT
S2 7.750e-10 1.574e-10 1.313e-12 0 Swift-XRT
S2 7.850e-10 1.573e-10 1.313e-12 0 Swift-XRT
S2 7.950e-10 1.550e-10 1.302e-12 0 Swift-XRT
S2 8.050e-10 1.547e-10 1.301e-12 0 Swift-XRT
S2 8.150e-10 1.537e-10 1.297e-12 0 Swift-XRT
S2 8.250e-10 1.523e-10 1.291e-12 0 Swift-XRT
S2 8.350e-10 1.544e-10 1.300e-12 0 Swift-XRT
S2 8.450e-10 1.511e-10 1.287e-12 0 Swift-XRT
S2 8.550e-10 1.513e-10 1.288e-12 0 Swift-XRT
S2 8.650e-10 1.528e-10 1.296e-12 0 Swift-XRT
S2 8.750e-10 1.502e-10 1.285e-12 0 Swift-XRT
S2 8.850e-10 1.495e-10 1.284e-12 0 Swift-XRT
S2 8.950e-10 1.499e-10 1.287e-12 0 Swift-XRT
S2 9.050e-10 1.491e-10 1.285e-12 0 Swift-XRT
S2 9.150e-10 1.486e-10 1.285e-12 0 Swift-XRT
S2 9.250e-10 1.452e-10 1.272e-12 0 Swift-XRT
S2 9.350e-10 1.477e-10 1.285e-12 0 Swift-XRT
S2 9.450e-10 1.430e-10 1.267e-12 0 Swift-XRT
S2 9.550e-10 1.448e-10 1.277e-12 0 Swift-XRT
S2 9.650e-10 1.411e-10 1.263e-12 0 Swift-XRT
S2 9.750e-10 1.426e-10 1.273e-12 0 Swift-XRT
S2 9.850e-10 1.400e-10 1.264e-12 0 Swift-XRT
S2 9.950e-10 1.439e-10 1.284e-12 0 Swift-XRT
S2 1.005e-09 1.414e-10 1.275e-12 0 Swift-XRT
S2 1.015e-09 1.415e-10 1.279e-12 0 Swift-XRT
S2 1.025e-09 1.396e-10 1.273e-12 0 Swift-XRT
S2 1.035e-09 1.399e-10 1.278e-12 0 Swift-XRT
S2 1.045e-09 1.375e-10 1.270e-12 0 Swift-XRT
S2 1.055e-09 1.380e-10 1.276e-12 0 Swift-XRT
S2 1.065e-09 1.383e-10 1.281e-12 0 Swift-XRT
S2 1.075e-09 1.367e-10 1.277e-12 0 Swift-XRT
S2 1.085e-09 1.389e-10 1.291e-12 0 Swift-XRT
S2 1.095e-09 1.365e-10 1.284e-12 0 Swift-XRT
S2 1.105e-09 1.353e-10 1.282e-12 0 Swift-XRT
S2 1.115e-09 1.324e-10 1.273e-12 0 Swift-XRT
S2 1.125e-09 1.356e-10 1.292e-12 0 Swift-XRT
S2 1.135e-09 1.324e-10 1.281e-12 0 Swift-XRT
S2 1.145e-09 1.353e-10 1.300e-12 0 Swift-XRT
S2 1.155e-09 1.343e-10 1.299e-12 0 Swift-XRT
S2 1.165e-09 1.317e-10 1.292e-12 0 Swift-XRT
S2 1.175e-09 1.293e-10 1.285e-12 0 Swift-XRT
S2 1.185e-09 1.328e-10 1.307e-12 0 Swift-XRT
S2 1.195e-09 1.314e-10 1.305e-12 0 Swift-XRT
S2 1.205e-09 1.320e-10 1.314e-12 0 Swift-XRT
S2 1.215e-09 1.290e-10 1.304e-12 0 Swift-XRT
S2 1.225e-09 1.284e-10 1.307e-12 0 Swift-XRT
S2 1.235e-09 1.282e-10 1.312e-12 0 Swift-XRT
S2 1.245e-09 1.280e-10 1.316e-12 0 Swift-XRT
S2 1.255e-09 1.276e-10 1.320e-12 0 Swift-XRT
S2 1.265e-09 1.285e-10 1.332e-12 0 Swift-XRT
S2 1.275e-09 1.267e-10 1.329e-12 0 Swift-XRT
S2 1.285e-09 1.278e-10 1.341e-12 0 Swift-XRT
S2 1.295e-09 1.266e-10 1.341e-12 0 Swift-XRT
S2 1.305e-09 1.260e-10 1.345e-12 0 Swift-XRT
S2 1.315e-09 1.245e-10 1.344e-12 0 Swift-XRT
S2 1.325e-09 1.230e-10 1.342e-12 0 Swift-XRT
S2 1.335e-09 1.243e-10 1.356e-12 0 Swift-XRT
S2 1.345e-09 1.256e-10 1.370e-12 0 Swift-XRT
S2 1.355e-09 1.267e-10 1.383e-12 0 Swift-XRT
S2 1.365e-09 1.246e-10 1.379e-12 0 Swift-XRT
S2 1.375e-09 1.216e-10 1.369e-12 0 Swift-XRT
S2 1.385e-09 1.222e-10 1.380e-12 0 Swift-XRT
S2 1.395e-09 1.206e-10 1.378e-12 0 Swift-XRT
S2 1.405e-09 1.219e-10 1.393e-12 0 Swift-XRT
S2 1.415e-09 1.201e-10 1.390e-12 0 Swift-XRT
S2 1.425e-09 1.195e-10 1.394e-12 0 Swift-XRT
S2 1.435e-09 1.202e-10 1.405e-12 0 Swift-XRT
S2 1.445e-09 1.165e-10 1.391e-12 0 Swift-XRT
S2 1.455e-09 1.160e-10 1.396e-12 0 Swift-XRT
S2 1.465e-09 1.166e-10 1.407e-12 0 Swift-XRT
S2 1.475e-09 1.190e-10 1.430e-12 0 Swift-XRT
S2 1.485e-09 1.143e-10 1.409e-12 0 Swift-XRT
S2 1.495e-09 1.177e-10 1.438e-12 0 Swift-XRT
S2 1.505e-09 1.138e-10 1.423e-12 0 Swift-XRT
S2 1.515e-09 1.145e-10 1.437e-12 0 Swift-XRT
S2 1.525e-09 1.152e-10 1.450e-12 0 Swift-XRT
S2 1.535e-09 1.110e-10 1.433e-12 0 Swift-XRT
S2 1.545e-09 1.125e-10 1.452e-12 0 Swift-XRT
S2 1.555e-09 1.132e-10 1.466e-12 0 Swift-XRT
S2 1.565e-09 1.103e-10 1.457e-12 0 Swift-XRT
S2 1.575e-09 1.119e-10 1.478e-12 0 Swift-XRT
S2 1.585e-09 1.126e-10 1.494e-12 0 Swift-XRT
S2 1.595e-09 1.098e-10 1.486e-12 0 Swift-XRT
S2 1.605e-09 1.079e-10 1.485e-12 0 Swift-XRT
S2 1.615e-09 1.091e-10 1.505e-12 0 Swift-XRT
S2 1.625e-09 1.091e-10 1.518e-12 0 Swift-XRT
S2 1.635e-09 1.093e-10 1.532e-12 0 Swift-XRT
S2 1.645e-09 1.093e-10 1.546e-12 0 Swift-XRT
S2 1.655e-09 1.073e-10 1.546e-12 0 Swift-XRT
S2 1.665e-09 1.057e-10 1.550e-12 0 Swift-XRT
S2 1.675e-09 1.100e-10 1.597e-12 0 Swift-XRT
S2 1.685e-09 1.049e-10 1.576e-12 0 Swift-XRT
S2 1.695e-09 1.067e-10 1.605e-12 0 Swift-XRT
S2 1.705e-09 1.086e-10 1.635e-12 0 Swift-XRT
S2 1.715e-09 1.059e-10 1.629e-12 0 Swift-XRT
S2 1.725e-09 1.090e-10 1.667e-12 0 Swift-XRT
S2 1.735e-09 1.087e-10 1.677e-12 0 Swift-XRT
S2 1.745e-09 1.069e-10 1.674e-12 0 Swift-XRT
S2 1.755e-09 1.081e-10 1.695e-12 0 Swift-XRT
S2 1.765e-09 1.095e-10 1.716e-12 0 Swift-XRT
S2 1.775e-09 1.043e-10 1.685e-12 0 Swift-XRT
S2 1.785e-09 1.081e-10 1.726e-12 0 Swift-XRT
S2 1.795e-09 1.042e-10 1.707e-12 0 Swift-XRT
S2 1.805e-09 1.022e-10 1.702e-12 0 Swift-XRT
S2 1.815e-09 1.044e-10 1.734e-12 0 Swift-XRT
S2 1.825e-09 9.960e-11 1.709e-12 0 Swift-XRT
S2 1.835e-09 1.024e-10 1.750e-12 0 Swift-XRT
S2 1.845e-09 1.018e-10 1.766e-12 0 Swift-XRT
S2 1.855e-09 1.010e-10 1.780e-12 0 Swift-XRT
S2 1.865e-09 1.021e-10 1.812e-12 0 Swift-XRT
S2 1.875e-09 9.906e-11 1.810e-12 0 Swift-XRT
S2 1.885e-09 1.015e-10 1.857e-12 0 Swift-XRT
S2 1.895e-09 1.018e-10 1.885e-12 0 Swift-XRT
S2 1.905e-09 1.019e-10 1.911e-12 0 Swift-XRT
S2 1.915e-09 1.046e-10 1.959e-12 0 Swift-XRT
S2 1.925e-09 9.974e-11 1.930e-12 0 Swift-XRT
S2 1.935e-09 9.940e-11 1.944e-12 0 Swift-XRT
S2 1.945e-09 9.825e-11 1.944e-12 0 Swift-XRT
S2 1.955e-09 9.941e-11 1.967e-12 0 Swift-XRT
S2 1.965e-09 9.626e-11 1.947e-12 0 Swift-XRT
S2 1.975e-09 1.003e-10 1.997e-12 0 Swift-XRT
S2 1.985e-09 9.824e-11 1.987e-12 0 Swift-XRT
S2 1.995e-09 9.892e-11 2.004e-12 0 Swift-XRT
S2 2.005e-09 9.945e-11 2.019e-12 0 Swift-XRT
S2 2.015e-09 9.765e-11 2.008e-12 0 Swift-XRT
S2 2.025e-09 9.832e-11 2.019e-12 0 Swift-XRT
S2 2.035e-09 9.840e-11 2.022e-12 0 Swift-XRT
S2 2.045e-09 9.642e-11 2.001e-12 0 Swift-XRT
S2 2.055e-09 9.676e-11 2.004e-12 0 Swift-XRT
S2 2.065e-09 9.693e-11 2.005e-12 0 Swift-XRT
S2 2.075e-09 9.121e-11 1.946e-12 0 Swift-XRT
S2 2.085e-09 9.224e-11 1.961e-12 0 Swift-XRT
S2 2.095e-09 9.419e-11 1.990e-12 0 Swift-XRT
S2 2.105e-09 9.190e-11 1.979e-12 0 Swift-XRT
S2 2.115e-09 9.772e-11 2.056e-12 0 Swift-XRT
S2 2.125e-09 9.204e-11 2.013e-12 0 Swift-XRT
S2 2.135e-09 9.719e-11 2.089e-12 0 Swift-XRT
S2 2.145e-09 9.736e-11 2.110e-12 0 Swift-XRT
S2 2.155e-09 9.491e-11 2.100e-12 0 Swift-XRT
S2 2.165e-09 9.425e-11 2.109e-12 0 Swift-XRT
S2 2.175e-09 9.742e-11 2.158e-12 0 Swift-XRT
S2 2.185e-09 9.188e-11 2.105e-12 0 Swift-XRT
S2 2.195e-09 9.103e-11 2.104e-12 0 Swift-XRT
S2 2.205e-09 9.223e-11 2.126e-12 0 Swift-XRT
S2 2.215e-09 9.620e-11 2.182e-12 0 Swift-XRT
S2 2.225e-09 9.045e-11 2.127e-12 0 Swift-XRT
S2 2.235e-09 9.192e-11 2.158e-12 0 Swift-XRT
S2 2.245e-09 9.156e-11 2.170e-12 0 Swift-XRT
S2 2.255e-09 8.884e-11 2.157e-12 0 Swift-XRT
S2 2.265e-09 8.968e-11 2.189e-12 0 Swift-XRT
S2 2.275e-09 8.967e-11 2.212e-12 0 Swift-XRT
S2 2.285e-09 9.247e-11 2.273e-12 0 Swift-XRT
S2 2.295e-09 9.074e-11 2.279e-12 0 Swift-XRT
S2 2.305e-09 8.894e-11 2.284e-12 0 Swift-XRT
S2 2.315e-09 8.851e-11 2.307e-12 0 Swift-XRT
S2 2.325e-09 8.789e-11 2.329e-12 0 Swift-XRT
S2 2.335e-09 8.698e-11 2.346e-12 0 Swift-XRT
S2 2.345e-09 8.806e-11 2.389e-12 0 Swift-XRT
S2 2.355e-09 9.276e-11 2.480e-12 0 Swift-XRT
S2 2.365e-09 8.853e-11 2.452e-12 0 Swift-XRT
S2 2.375e-09 8.902e-11 2.485e-12 0 Swift-XRT
S2 2.385e-09 8.975e-11 2.520e-12 0 Swift-XRT
S2 2.395e-09 8.520e-11 2.476e-12 0 Swift-XRT
S2 2.405e-09 9.236e-11 2.599e-12 0 Swift-XRT
S2 2.415e-09 8.817e-11 2.556e-12 0 Swift-XRT
S2 2.425e-09 8.839e-11 2.570e-12 0 Swift-XRT
S2 2.435e-09 9.080e-11 2.616e-12 0 Swift-XRT
S2 2.445e-09 8.679e-11 2.565e-12 0 Swift-XRT
S2 2.455e-09 8.490e-11 2.542e-12 0 Swift-XRT
S2 2.465e-09 8.716e-11 2.579e-12 0 Swift-XRT
S2 2.475e-09 7.981e-11 2.470e-12 0 Swift-XRT
S2 2.485e-09 8.221e-11 2.509e-12 0 Swift-XRT
S2 2.495e-09 8.368e-11 2.534e-12 0 Swift-XRT
S2 2.505e-09 8.459e-11 2.549e-12 0 Swift-XRT
S2 2.515e-09 8.559e-11 2.568e-12 0 Swift-XRT
S2 2.525e-09 7.853e-11 2.462e-12 0 Swift-XRT
S2 2.535e-09 8.551e-11 2.574e-12 0 Swift-XRT
S2 2.545e-09 8.267e-11 2.534e-12 0 Swift-XRT
S2 2.555e-09 8.045e-11 2.503e-12 0 Swift-XRT
S2 2.565e-09 8.385e-11 2.561e-12 0 Swift-XRT
S2 2.575e-09 7.742e-11 2.466e-12 0 Swift-XRT
S2 2.585e-09 8.362e-11 2.568e-12 0 Swift-XRT
S2 2.595e-09 8.323e-11 2.568e-12 0 Swift-XRT
S2 2.605e-09 8.296e-11 2.571e-12 0 Swift-XRT
S2 2.615e-09 8.076e-11 2.544e-12 0 Swift-XRT
S2 2.625e-09 7.924e-11 2.526e-12 0 Swift-XRT
S2 2.635e-09 8.443e-11 2.615e-12 0 Swift-XRT
S2 2.645e-09 7.976e-11 2.547e-12 0 Swift-XRT
S2 2.655e-09 7.858e-11 2.537e-12 0 Swift-XRT
S2 2.665e-09 8.480e-11 2.642e-12 0 Swift-XRT
S2 2.675e-09 7.572e-11 2.504e-12 0 Swift-XRT
S2 2.685e-09 7.973e-11 2.578e-12 0 Swift-XRT
S2 2.695e-09 8.109e-11 2.607e-12 0 Swift-XRT
S2 2.705e-09 7.963e-11 2.591e-12 0 Swift-XRT
S2 2.715e-09 7.538e-11 2.531e-12 0 Swift-XRT
S2 2.725e-09 8.124e-11 2.637e-12 0 Swift-XRT
S2 2.735e-09 7.756e-11 2.588e-12 0 Swift-XRT
S2 2.745e-09 8.137e-11 2.661e-12 0 Swift-XRT
S2 2.755e-09 7.862e-11 2.627e-12 0 Swift-XRT
S2 2.765e-09 7.701e-11 2.609e-12 0 Swift-XRT
S2 2.775e-09 8.233e-11 2.708e-12 0 Swift-XRT
S2 2.785e-09 7.961e-11 2.676e-12 0 Swift-XRT
S2 2.795e-09 7.812e-11 2.661e-12 0 Swift-XRT
S2 2.805e-09 7.415e-11 2.601e-12 0 Swift-XRT
S2 2.815e-09 7.620e-11 2.646e-12 0 Swift-XRT
S2 2.825e-09 7.927e-11 2.709e-12 0 Swift-XRT
S2 2.835e-09 8.201e-11 2.762e-12 0 Swift-XRT
S2 2.845e-09 8.134e-11 2.757e-12 0 Swift-XRT
S2 2.855e-09 7.377e-11 2.632e-12 0 Swift-XRT
S2 2.865e-09 7.869e-11 2.724e-12 0 Swift-XRT
S2 2.875e-09 7.985e-11 2.748e-12 0 Swift-XRT
S2 2.885e-09 7.659e-11 2.697e-12 0 Swift-XRT
S2 2.895e-09 7.525e-11 2.677e-12 0 Swift-XRT
S2 2.905e-09 7.164e-11 2.617e-12 0 Swift-XRT
S2 2.915e-09 7.368e-11 2.658e-12 0 Swift-XRT
S2 2.925e-09 7.824e-11 2.744e-12 0 Swift-XRT
S2 2.935e-09 8.063e-11 2.789e-12 0 Swift-XRT
S2 2.945e-09 7.590e-11 2.711e-12 0 Swift-XRT
S2 2.955e-09 7.462e-11 2.694e-12 0 Swift-XRT
S2 2.965e-09 7.167e-11 2.643e-12 0 Swift-XRT
S2 2.975e-09 7.276e-11 2.667e-12 0 Swift-XRT
S2 2.985e-09 7.782e-11 2.764e-12 0 Swift-XRT
S2 2.995e-09 7.501e-11 2.720e-12 0 Swift-XRT
S2 3.005e-09 7.332e-11 2.693e-12 0 Swift-XRT
S2 3.015e-09 7.497e-11 2.729e-12 0 Swift-XRT
S2 3.025e-09 7.282e-11 2.695e-12 0 Swift-XRT
S2 3.035e-09 7.062e-11 2.659e-12 0 Swift-XRT
S2 3.045e-09 7.564e-11 2.758e-12 0 Swift-XRT
S2 3.055e-09 7.422e-11 2.739e-12 0 Swift-XRT
S2 3.065e-09 7.190e-11 2.702e-12 0 Swift-XRT
S2 3.075e-09 6.872e-11 2.648e-12 0 Swift-XRT
S2 3.085e-09 7.276e-11 2.730e-12 0 Swift-XRT
S2 3.095e-09 7.737e-11 2.821e-12 0 Swift-XRT
S2 3.105e-09 7.581e-11 2.801e-12 0 Swift-XRT
S2 3.115e-09 7.208e-11 2.738e-12 0 Swift-XRT
S2 3.125e-09 7.346e-11 2.772e-12 0 Swift-XRT
S2 3.135e-09 7.141e-11 2.741e-12 0 Swift-XRT
S2 3.145e-09 7.097e-11 2.740e-12 0 Swift-XRT
S2 3.155e-09 7.104e-11 2.750e-12 0 Swift-XRT
S2 3.165e-09 7.254e-11 2.787e-12 0 Swift-XRT
S2 3.175e-09 7.280e-11 2.800e-12 0 Swift-XRT
S2 3.185e-09 7.723e-11 2.893e-12 0 Swift-XRT
S2 3.195e-09 6.948e-11 2.752e-12 0 Swift-XRT
S2 3.205e-09 6.975e-11 2.765e-12 0 Swift-XRT
S2 3.215e-09 7.650e-11 2.905e-12 0 Swift-XRT
S2 3.225e-09 7.671e-11 2.919e-12 0 Swift-XRT
S2 3.235e-09 6.997e-11 2.795e-12 0 Swift-XRT
S2 3.245e-09 7.173e-11 2.839e-12 0 Swift-XRT
S2 3.255e-09 7.306e-11 2.874e-12 0 Swift-XRT
S2 3.265e-09 7.234e-11 2.870e-12 0 Swift-XRT
S2 3.275e-09 7.022e-11 2.832e-12 0 Swift-XRT
S2 3.285e-09 7.320e-11 2.901e-12 0 Swift-XRT
S2 3.295e-09 7.356e-11 2.913e-12 0 Swift-XRT
S2 3.305e-09 7.641e-11 2.977e-12 0 Swift-XRT
S2 3.315e-09 7.463e-11 2.950e-12 0 Swift-XRT
S2 3.325e-09 7.276e-11 2.919e-12 0 Swift-XRT
S2 3.335e-09 7.054e-11 2.881e-12 0 Swift-XRT
S2 3.345e-09 6.776e-11 2.831e-12 0 Swift-XRT
S2 3.355e-09 6.785e-11 2.840e-12 0 Swift-XRT
S2 3.365e-09 6.988e-11 2.888e-12 0 Swift-XRT
S2 3.375e-09 7.287e-11 2.957e-12 0 Swift-XRT
S2 3.385e-09 6.848e-11 2.875e-12 0 Swift-XRT
S2 3.395e-09 7.179e-11 2.951e-12 0 Swift-XRT
S2 3.405e-09 7.279e-11 2.980e-12 0 Swift-XRT
S2 3.415e-09 6.317e-11 2.785e-12 0 Swift-XRT
S2 3.425e-09 7.439e-11 3.028e-12 0 Swift-XRT
S2 3.435e-09 6.495e-11 2.839e-12 0 Swift-XRT
S2 3.445e-09 6.793e-11 2.910e-12 0 Swift-XRT
S2 3.455e-09 7.366e-11 3.036e-12 0 Swift-XRT
S2 3.465e-09 6.683e-11 2.899e-12 0 Swift-XRT
S2 3.475e-09 6.132e-11 2.782e-12 0 Swift-XRT
S2 3.485e-09 6.635e-11 2.898e-12 0 Swift-XRT
S2 3.495e-09 6.473e-11 2.869e-12 0 Swift-XRT
S2 3.505e-09 6.753e-11 2.933e-12 0 Swift-XRT
S2 3.515e-09 6.714e-11 2.930e-12 0 Swift-XRT
S2 3.525e-09 6.173e-11 2.814e-12 0 Swift-XRT
S2 3.535e-09 6.232e-11 2.832e-12 0 Swift-XRT
S2 3.545e-09 6.560e-11 2.911e-12 0 Swift-XRT
S2 3.555e-09 6.587e-11 2.923e-12 0 Swift-XRT
S2 3.565e-09 6.844e-11 2.988e-12 0 Swift-XRT
S2 3.575e-09 6.314e-11 2.877e-12 0 Swift-XRT
S2 3.585e-09 7.106e-11 3.059e-12 0 Swift-XRT
S2 3.595e-09 6.770e-11 2.996e-12 0 Swift-XRT
S2 3.605e-09 6.647e-11 2.978e-12 0 Swift-XRT
S2 3.615e-09 6.679e-11 2.997e-12 0 Swift-XRT
S2 3.625e-09 6.846e-11 3.045e-12 0 Swift-XRT
S2 3.635e-09 6.337e-11 2.940e-12 0 Swift-XRT
S2 3.645e-09 6.113e-11 2.895e-12 0 Swift-XRT
S2 3.655e-09 6.150e-11 2.913e-12 0 Swift-XRT
S2 3.665e-09 6.730e-11 3.059e-12 0 Swift-XRT
S2 3.675e-09 6.180e-11 2.939e-12 0 Swift-XRT
S2 3.685e-09 6.470e-11 3.014e-12 0 Swift-XRT
S2 3.695e-09 6.709e-11 3.078e-12 0 Swift-XRT
S2 3.705e-09 6.676e-11 3.077e-12 0 Swift-XRT
S2 3.715e-09 6.561e-11 3.058e-12 0 Swift-XRT
S2 3.725e-09 6.462e-11 3.042e-12 0 Swift-XRT
S2 3.735e-09 6.518e-11 3.062e-12 0 Swift-XRT
S2 3.745e-09 6.531e-11 3.070e-12 0 Swift-XRT
S2 3.755e-09 6.041e-11 2.957e-12 0 Swift-XRT
S2 3.765e-09 6.388e-11 3.049e-12 0 Swift-XRT
S2 3.775e-09 6.480e-11 3.070e-12 0 Swift-XRT
S2 3.790e-09 6.170e-11 2.123e-12 0 Swift-XRT
S2 3.805e-09 6.191e-11 3.010e-12 0 Swift-XRT
S2 3.815e-09 6.154e-11 3.004e-12 0 Swift-XRT
S2 3.825e-09 6.531e-11 3.099e-12 0 Swift-XRT
S2 3.840e-09 5.723e-11 2.056e-12 0 Swift-XRT
S2 3.860e-09 5.998e-11 2.113e-12 0 Swift-XRT
S2 3.875e-09 6.061e-11 3.016e-12 0 Swift-XRT
S2 3.890e-09 5.721e-11 2.083e-12 0 Swift-XRT
S2 3.905e-09 6.623e-11 3.190e-12 0 Swift-XRT
S2 3.915e-09 6.460e-11 3.165e-12 0 Swift-XRT
S2 3.930e-09 5.820e-11 2.136e-12 0 Swift-XRT
S2 3.950e-09 5.909e-11 2.169e-12 0 Swift-XRT
S2 3.970e-09 5.873e-11 2.177e-12 0 Swift-XRT
S2 3.990e-09 5.910e-11 2.197e-12 0 Swift-XRT
S2 4.010e-09 5.917e-11 2.208e-12 0 Swift-XRT
S2 4.030e-09 5.911e-11 2.217e-12 0 Swift-XRT
S2 4.050e-09 5.993e-11 2.243e-12 0 Swift-XRT
S2 4.070e-09 5.958e-11 2.248e-12 0 Swift-XRT
S2 4.090e-09 5.515e-11 2.173e-12 0 Swift-XRT
S2 4.110e-09 6.011e-11 2.274e-12 0 Swift-XRT
S2 4.130e-09 5.940e-11 2.267e-12 0 Swift-XRT
S2 4.150e-09 5.763e-11 2.237e-12 0 Swift-XRT
S2 4.170e-09 5.710e-11 2.235e-12 0 Swift-XRT
S2 4.190e-09 5.710e-11 2.247e-12 0 Swift-XRT
S2 4.210e-09 5.488e-11 2.210e-12 0 Swift-XRT
S2 4.230e-09 5.600e-11 2.247e-12 0 Swift-XRT
S2 4.250e-09 5.445e-11 2.231e-12 0 Swift-XRT
S2 4.270e-09 5.344e-11 2.227e-12 0 Swift-XRT
S2 4.290e-09 5.485e-11 2.272e-12 0 Swift-XRT
S2 4.310e-09 5.273e-11 2.243e-12 0 Swift-XRT
S2 4.330e-09 5.590e-11 2.327e-12 0 Swift-XRT
S2 4.350e-09 5.288e-11 2.279e-12 0 Swift-XRT
S2 4.370e-09 5.710e-11 2.382e-12 0 Swift-XRT
S2 4.390e-09 5.870e-11 2.431e-12 0 Swift-XRT
S2 4.410e-09 5.148e-11 2.288e-12 0 Swift-XRT
S2 4.430e-09 5.580e-11 2.396e-12 0 Swift-XRT
S2 4.450e-09 5.459e-11 2.383e-12 0 Swift-XRT
S2 4.470e-09 5.221e-11 2.343e-12 0 Swift-XRT
S2 4.490e-09 5.259e-11 2.362e-12 0 Swift-XRT
S2 4.510e-09 5.130e-11 2.345e-12 0 Swift-XRT
S2 4.530e-09 4.920e-11 2.307e-12 0 Swift-XRT
S2 4.550e-09 5.169e-11 2.380e-12 0 Swift-XRT
S2 4.570e-09 5.190e-11 2.397e-12 0 Swift-XRT
S2 4.590e-09 5.080e-11 2.387e-12 0 Swift-XRT
S2 4.610e-09 5.227e-11 2.442e-12 0 Swift-XRT
S2 4.630e-09 5.004e-11 2.403e-12 0 Swift-XRT
S2 4.650e-09 5.253e-11 2.476e-12 0 Swift-XRT
S2 4.670e-09 5.420e-11 2.533e-12 0 Swift-XRT
S2 4.690e-09 5.171e-11 2.490e-12 0 Swift-XRT
S2 4.710e-09 5.430e-11 2.567e-12 0 Swift-XRT
S2 4.735e-09 4.661e-11 1.957e-12 0 Swift-XRT
S2 4.765e-09 4.998e-11 2.042e-12 0 Swift-XRT
S2 4.790e-09 5.170e-11 2.565e-12 0 Swift-XRT
S2 4.815e-09 4.759e-11 2.023e-12 0 Swift-XRT
S2 4.845e-09 5.015e-11 2.098e-12 0 Swift-XRT
S2 4.875e-09 4.935e-11 2.102e-12 0 Swift-XRT
S2 4.905e-09 4.934e-11 2.120e-12 0 Swift-XRT
S2 4.935e-09 4.839e-11 2.119e-12 0 Swift-XRT
S2 4.965e-09 4.617e-11 2.087e-12 0 Swift-XRT
S2 4.995e-09 4.729e-11 2.130e-12 0 Swift-XRT
S2 5.025e-09 4.617e-11 2.118e-12 0 Swift-XRT
S2 5.055e-09 4.522e-11 2.113e-12 0 Swift-XRT
S2 5.085e-09 4.654e-11 2.157e-12 0 Swift-XRT
S2 5.115e-09 4.546e-11 2.150e-12 0 Swift-XRT
S2 5.145e-09 4.368e-11 2.130e-12 0 Swift-XRT
S2 5.180e-09 4.298e-11 1.857e-12 0 Swift-XRT
S2 5.215e-09 4.655e-11 2.271e-12 0 Swift-XRT
S2 5.245e-09 4.633e-11 2.290e-12 0 Swift-XRT
S2 5.280e-09 4.477e-11 1.975e-12 0 Swift-XRT
S2 5.315e-09 4.885e-11 2.407e-12 0 Swift-XRT
S2 5.350e-09 4.430e-11 2.009e-12 0 Swift-XRT
S2 5.390e-09 4.423e-11 2.035e-12 0 Swift-XRT
S2 5.430e-09 4.341e-11 2.042e-12 0 Swift-XRT
S2 5.470e-09 4.117e-11 2.012e-12 0 Swift-XRT
S2 5.510e-09 4.204e-11 2.060e-12 0 Swift-XRT
S2 5.550e-09 4.349e-11 2.122e-12 0 Swift-XRT
S2 5.590e-09 4.301e-11 2.140e-12 0 Swift-XRT
S2 5.635e-09 3.977e-11 1.868e-12 0 Swift-XRT
S2 5.685e-09 3.923e-11 1.884e-12 0 Swift-XRT
S2 5.735e-09 4.349e-11 2.018e-12 0 Swift-XRT
S2 5.785e-09 4.433e-11 2.071e-12 0 Swift-XRT
S2 5.840e-09 3.769e-11 1.777e-12 0 Swift-XRT
S2 5.895e-09 4.343e-11 2.127e-12 0 Swift-XRT
S2 5.950e-09 4.048e-11 1.910e-12 0 Swift-XRT
S2 6.010e-09 4.058e-11 1.955e-12 0 Swift-XRT
S2 6.075e-09 3.824e-11 1.799e-12 0 Swift-XRT
S2 6.145e-09 3.886e-11 1.858e-12 0 Swift-XRT
S2 6.220e-09 3.557e-11 1.707e-12 0 Swift-XRT
S2 6.300e-09 3.744e-11 1.799e-12 0 Swift-XRT
S2 6.385e-09 3.504e-11 1.691e-12 0 Swift-XRT
S2 6.480e-09 3.485e-11 1.656e-12 0 Swift-XRT
S2 6.575e-09 3.763e-11 1.875e-12 0 Swift-XRT
S2 6.680e-09 3.259e-11 1.571e-12 0 Swift-XRT
S2 6.805e-09 3.049e-11 1.530e-12 0 Swift-XRT
S2 6.935e-09 3.440e-11 1.706e-12 0 Swift-XRT
S2 7.080e-09 3.225e-11 1.579e-12 0 Swift-XRT
S2 7.250e-09 3.146e-11 1.578e-12 0 Swift-XRT
S2 7.445e-09 3.094e-11 1.583e-12 0 Swift-XRT
S2 7.695e-09 2.747e-11 1.427e-12 0 Swift-XRT
S2 8.040e-09 2.791e-11 1.440e-12 0 Swift-XRT
S2 8.600e-09 2.584e-11 1.356e-12 0 Swift-XRT
S2 3.550e-01 1.226e-11 2.271e-11 5.336e-11 ARGO-YBJ
S2 7.080e-01 1.416e-11 1.258e-11 3.554e-11 ARGO-YBJ
S2 1.122e+00 1.044e-11 8.240e-12 2.438e-11 ARGO-YBJ
S2 2.239e+00 7.291e-12 5.554e-12 1.665e-11 ARGO-YBJ
S2 4.467e+00 1.423e-11 5.422e-12 2.313e-11 ARGO-YBJ
S2 1.520e-04 1.973e-11 1.418e-12 0 Fermi-LAT
S2 3.080e-04 2.477e-11 1.188e-12 0 Fermi-LAT
S2 6.270e-04 3.250e-11 1.316e-12 0 Fermi-LAT
S2 1.280e-03 3.963e-11 1.701e-12 0 Fermi-LAT
S2 2.590e-03 5.019e-11 2.429e-12 0 Fermi-LAT
S2 5.270e-03 5.384e-11 3.470e-12 0 Fermi-LAT
S2 1.070e-02 5.979e-11 5.154e-12 0 Fermi-LAT
S2 2.180e-02 7.309e-11 8.146e-12 0 Fermi-LAT
S2 4.440e-02 7.611e-11 1.191e-11 0 Fermi-LAT
S2 9.020e-02 5.735e-11 1.486e-11 0 Fermi-LAT
S2 1.830e-01 7.457e-11 2.495e-11 1.234e-10 Fermi-LAT
S2 3.730e-01 3.811e-11 2.697e-11 1.012e-10 Fermi-LAT
S2 1.800e-08 1.453e-11 3.530e-12 0 Swift-BAT
S2 2.605e-08 1.750e-12 4.457e-12 9.969e-12 Swift-BAT
S2 3.845e-08 4.263e-12 4.097e-12 1.132e-11 Swift-BAT
S2 5.885e-08 3.806e-13 5.276e-12 1.060e-11 Swift-BAT
S2 9.580e-08 1.970e-11 9.410e-12 3.529e-11 Swift-BAT
S2 1.578e-07 3.064e-12 5.266e-11 1.053e-10 Swift-BAT
S2 3.000e-09 7.386e-11 8.818e-12 0 MAXI-GSC
S2 7.000e-09 4.538e-11 6.488e-12 0 MAXI-GSC
S2 1.500e-08 5.821e-11 1.444e-11 0 MAXI-GSC
S2 5.562e-12 1.848e-10 3.910e-13 0 Swift-UVOT
S2 4.785e-12 1.594e-10 6.216e-13 0 Swift-UVOT
S2 6.100e-12 1.739e-10 4.990e-13 0 Swift-UVOT
S2 6.204e-17 7.388e-14 3.576e-16 0 OVRO
OB 3.550e-10 2.837e-10 2.030e-12 0 Swift-XRT
OB 3.650e-10 2.905e-10 2.045e-12 0 Swift-XRT
OB 3.750e-10 2.999e-10 2.064e-12 0 Swift-XRT
OB 3.850e-10 3.041e-10 2.062e-12 0 Swift-XRT
OB 3.950e-10 3.078e-10 2.056e-12 0 Swift-XRT
OB 4.050e-10 3.162e-10 2.065e-12 0 Swift-XRT
OB 4.150e-10 3.137e-10 2.038e-12 0 Swift-XRT
OB 4.250e-10 3.149e-10 2.024e-12 0 Swift-XRT
OB 4.350e-10 3.177e-10 2.017e-12 0 Swift-XRT
OB 4.450e-10 3.273e-10 2.031e-12 0 Swift-XRT
OB 4.550e-10 3.243e-10 2.008e-12 0 Swift-XRT
OB 4.650e-10 3.289e-10 2.011e-12 0 Swift-XRT
OB 4.750e-10 3.300e-10 2.004e-12 0 Swift-XRT
OB 4.850e-10 3.311e-10 2.000e-12 0 Swift-XRT
OB 4.950e-10 3.362e-10 2.010e-12 0 Swift-XRT
OB 5.050e-10 3.397e-10 2.021e-12 0 Swift-XRT
OB 5.150e-10 3.389e-10 2.024e-12 0 Swift-XRT
OB 5.250e-10 3.419e-10 2.039e-12 0 Swift-XRT
OB 5.350e-10 3.432e-10 2.055e-12 0 Swift-XRT
OB 5.450e-10 3.467e-10 2.087e-12 0 Swift-XRT
OB 5.550e-10 3.471e-10 2.113e-12 0 Swift-XRT
OB 5.650e-10 3.504e-10 2.160e-12 0 Swift-XRT
OB 5.750e-10 3.518e-10 2.206e-12 0 Swift-XRT
OB 5.850e-10 3.601e-10 2.282e-12 0 Swift-XRT
OB 5.950e-10 3.625e-10 2.343e-12 0 Swift-XRT
OB 6.050e-10 3.641e-10 2.400e-12 0 Swift-XRT
OB 6.150e-10 3.701e-10 2.469e-12 0 Swift-XRT
OB 6.250e-10 3.737e-10 2.521e-12 0 Swift-XRT
OB 6.350e-10 3.795e-10 2.574e-12 0 Swift-XRT
OB 6.450e-10 3.719e-10 2.569e-12 0 Swift-XRT
OB 6.550e-10 3.722e-10 2.581e-12 0 Swift-XRT
OB 6.650e-10 3.752e-10 2.594e-12 0 Swift-XRT
OB 6.750e-10 3.764e-10 2.597e-12 0 Swift-XRT
OB 6.850e-10 3.793e-10 2.605e-12 0 Swift-XRT
OB 6.950e-10 3.749e-10 2.584e-12 0 Swift-XRT
OB 7.050e-10 3.762e-10 2.583e-12 0 Swift-XRT
OB 7.150e-10 3.791e-10 2.584e-12 0 Swift-XRT
OB 7.250e-10 3.821e-10 2.588e-12 0 Swift-XRT
OB 7.350e-10 3.800e-10 2.575e-12 0 Swift-XRT
OB 7.450e-10 3.781e-10 2.562e-12 0 Swift-XRT
OB 7.550e-10 3.853e-10 2.582e-12 0 Swift-XRT
OB 7.650e-10 3.919e-10 2.601e-12 0 Swift-XRT
OB 7.750e-10 3.848e-10 2.576e-12 0 Swift-XRT
OB 7.850e-10 3.872e-10 2.583e-12 0 Swift-XRT
OB 7.950e-10 3.867e-10 2.581e-12 0 Swift-XRT
OB 8.050e-10 3.880e-10 2.586e-12 0 Swift-XRT
OB 8.150e-10 3.888e-10 2.589e-12 0 Swift-XRT
OB 8.250e-10 3.920e-10 2.600e-12 0 Swift-XRT
OB 8.350e-10 3.921e-10 2.602e-12 0 Swift-XRT
OB 8.450e-10 3.941e-10 2.610e-12 0 Swift-XRT
OB 8.550e-10 3.989e-10 2.628e-12 0 Swift-XRT
OB 8.650e-10 3.919e-10 2.607e-12 0 Swift-XRT
OB 8.750e-10 3.933e-10 2.614e-12 0 Swift-XRT
OB 8.850e-10 3.992e-10 2.636e-12 0 Swift-XRT
OB 8.950e-10 3.937e-10 2.622e-12 0 Swift-XRT
OB 9.050e-10 4.000e-10 2.646e-12 0 Swift-XRT
OB 9.150e-10 3.991e-10 2.648e-12 0 Swift-XRT
OB 9.250e-10 3.978e-10 2.648e-12 0 Swift-XRT
OB 9.350e-10 3.945e-10 2.642e-12 0 Swift-XRT
OB 9.450e-10 3.956e-10 2.650e-12 0 Swift-XRT
OB 9.550e-10 3.989e-10 2.666e-12 0 Swift-XRT
OB 9.650e-10 3.992e-10 2.673e-12 0 Swift-XRT
OB 9.750e-10 3.969e-10 2.672e-12 0 Swift-XRT
OB 9.850e-10 3.964e-10 2.675e-12 0 Swift-XRT
OB 9.950e-10 3.936e-10 2.671e-12 0 Swift-XRT
OB 1.005e-09 4.035e-10 2.710e-12 0 Swift-XRT
OB 1.015e-09 3.989e-10 2.701e-12 0 Swift-XRT
OB 1.025e-09 4.003e-10 2.713e-12 0 Swift-XRT
OB 1.035e-09 3.995e-10 2.717e-12 0 Swift-XRT
OB 1.045e-09 3.997e-10 2.725e-12 0 Swift-XRT
OB 1.055e-09 3.975e-10 2.725e-12 0 Swift-XRT
OB 1.065e-09 3.980e-10 2.735e-12 0 Swift-XRT
OB 1.075e-09 4.028e-10 2.759e-12 0 Swift-XRT
OB 1.085e-09 3.992e-10 2.756e-12 0 Swift-XRT
OB 1.095e-09 4.058e-10 2.786e-12 0 Swift-XRT
OB 1.105e-09 3.976e-10 2.767e-12 0 Swift-XRT
OB 1.115e-09 4.059e-10 2.805e-12 0 Swift-XRT
OB 1.125e-09 4.020e-10 2.801e-12 0 Swift-XRT
OB 1.135e-09 4.046e-10 2.819e-12 0 Swift-XRT
OB 1.145e-09 4.014e-10 2.818e-12 0 Swift-XRT
OB 1.155e-09 4.026e-10 2.833e-12 0 Swift-XRT
OB 1.165e-09 4.023e-10 2.843e-12 0 Swift-XRT
OB 1.175e-09 4.034e-10 2.858e-12 0 Swift-XRT
OB 1.185e-09 4.006e-10 2.860e-12 0 Swift-XRT
OB 1.195e-09 4.083e-10 2.899e-12 0 Swift-XRT
OB 1.205e-09 4.007e-10 2.883e-12 0 Swift-XRT
OB 1.215e-09 4.064e-10 2.916e-12 0 Swift-XRT
OB 1.225e-09 4.078e-10 2.934e-12 0 Swift-XRT
OB 1.235e-09 4.039e-10 2.933e-12 0 Swift-XRT
OB 1.245e-09 4.088e-10 2.963e-12 0 Swift-XRT
OB 1.255e-09 4.050e-10 2.963e-12 0 Swift-XRT
OB 1.265e-09 4.079e-10 2.988e-12 0 Swift-XRT
OB 1.275e-09 4.156e-10 3.031e-12 0 Swift-XRT
OB 1.285e-09 4.051e-10 3.007e-12 0 Swift-XRT
OB 1.295e-09 4.090e-10 3.036e-12 0 Swift-XRT
OB 1.305e-09 4.067e-10 3.043e-12 0 Swift-XRT
OB 1.315e-09 4.091e-10 3.067e-12 0 Swift-XRT
OB 1.325e-09 4.101e-10 3.087e-12 0 Swift-XRT
OB 1.335e-09 4.141e-10 3.118e-12 0 Swift-XRT
OB 1.345e-09 4.098e-10 3.117e-12 0 Swift-XRT
OB 1.355e-09 4.118e-10 3.141e-12 0 Swift-XRT
OB 1.365e-09 4.091e-10 3.147e-12 0 Swift-XRT
OB 1.375e-09 4.085e-10 3.160e-12 0 Swift-XRT
OB 1.385e-09 4.088e-10 3.178e-12 0 Swift-XRT
OB 1.395e-09 4.106e-10 3.202e-12 0 Swift-XRT
OB 1.405e-09 4.120e-10 3.224e-12 0 Swift-XRT
OB 1.415e-09 4.162e-10 3.259e-12 0 Swift-XRT
OB 1.425e-09 4.091e-10 3.248e-12 0 Swift-XRT
OB 1.435e-09 4.115e-10 3.274e-12 0 Swift-XRT
OB 1.445e-09 4.044e-10 3.264e-12 0 Swift-XRT
OB 1.455e-09 4.057e-10 3.287e-12 0 Swift-XRT
OB 1.465e-09 4.082e-10 3.316e-12 0 Swift-XRT
OB 1.475e-09 4.000e-10 3.301e-12 0 Swift-XRT
OB 1.485e-09 4.025e-10 3.330e-12 0 Swift-XRT
OB 1.495e-09 4.064e-10 3.366e-12 0 Swift-XRT
OB 1.505e-09 4.118e-10 3.409e-12 0 Swift-XRT
OB 1.515e-09 4.131e-10 3.435e-12 0 Swift-XRT
OB 1.525e-09 4.059e-10 3.426e-12 0 Swift-XRT
OB 1.535e-09 4.047e-10 3.444e-12 0 Swift-XRT
OB 1.545e-09 4.079e-10 3.480e-12 0 Swift-XRT
OB 1.555e-09 4.010e-10 3.474e-12 0 Swift-XRT
OB 1.565e-09 4.045e-10 3.514e-12 0 Swift-XRT
OB 1.575e-09 4.029e-10 3.532e-12 0 Swift-XRT
OB 1.585e-09 4.023e-10 3.556e-12 0 Swift-XRT
OB 1.595e-09 3.966e-10 3.558e-12 0 Swift-XRT
OB 1.605e-09 4.020e-10 3.609e-12 0 Swift-XRT
OB 1.615e-09 4.069e-10 3.660e-12 0 Swift-XRT
OB 1.625e-09 4.036e-10 3.674e-12 0 Swift-XRT
OB 1.635e-09 4.010e-10 3.695e-12 0 Swift-XRT
OB 1.645e-09 3.983e-10 3.715e-12 0 Swift-XRT
OB 1.655e-09 4.066e-10 3.789e-12 0 Swift-XRT
OB 1.665e-09 4.097e-10 3.841e-12 0 Swift-XRT
OB 1.675e-09 4.143e-10 3.901e-12 0 Swift-XRT
OB 1.685e-09 4.019e-10 3.881e-12 0 Swift-XRT
OB 1.695e-09 4.063e-10 3.941e-12 0 Swift-XRT
OB 1.705e-09 4.069e-10 3.984e-12 0 Swift-XRT
OB 1.715e-09 4.097e-10 4.033e-12 0 Swift-XRT
OB 1.725e-09 4.172e-10 4.103e-12 0 Swift-XRT
OB 1.735e-09 4.178e-10 4.136e-12 0 Swift-XRT
OB 1.745e-09 4.209e-10 4.179e-12 0 Swift-XRT
OB 1.755e-09 4.122e-10 4.163e-12 0 Swift-XRT
OB 1.765e-09 4.100e-10 4.177e-12 0 Swift-XRT
OB 1.775e-09 4.158e-10 4.231e-12 0 Swift-XRT
OB 1.785e-09 3.971e-10 4.162e-12 0 Swift-XRT
OB 1.795e-09 4.065e-10 4.240e-12 0 Swift-XRT
OB 1.805e-09 4.043e-10 4.258e-12 0 Swift-XRT
OB 1.815e-09 4.045e-10 4.294e-12 0 Swift-XRT
OB 1.825e-09 4.104e-10 4.363e-12 0 Swift-XRT
OB 1.835e-09 4.043e-10 4.375e-12 0 Swift-XRT
OB 1.845e-09 4.043e-10 4.424e-12 0 Swift-XRT
OB 1.855e-09 4.093e-10 4.506e-12 0 Swift-XRT
OB 1.865e-09 4.031e-10 4.529e-12 0 Swift-XRT
OB 1.875e-09 4.061e-10 4.608e-12 0 Swift-XRT
OB 1.885e-09 4.119e-10 4.704e-12 0 Swift-XRT
OB 1.895e-09 4.145e-10 4.784e-12 0 Swift-XRT
OB 1.905e-09 4.057e-10 4.794e-12 0 Swift-XRT
OB 1.915e-09 4.175e-10 4.918e-12 0 Swift-XRT
OB 1.925e-09 4.063e-10 4.899e-12 0 Swift-XRT
OB 1.935e-09 4.163e-10 5.000e-12 0 Swift-XRT
OB 1.945e-09 4.020e-10 4.946e-12 0 Swift-XRT
OB 1.955e-09 4.086e-10 5.015e-12 0 Swift-XRT
OB 1.965e-09 3.948e-10 4.957e-12 0 Swift-XRT
OB 1.975e-09 4.026e-10 5.032e-12 0 Swift-XRT
OB 1.985e-09 4.065e-10 5.084e-12 0 Swift-XRT
OB 1.995e-09 4.069e-10 5.112e-12 0 Swift-XRT
OB 2.005e-09 4.109e-10 5.161e-12 0 Swift-XRT
OB 2.015e-09 4.020e-10 5.124e-12 0 Swift-XRT
OB 2.025e-09 3.960e-10 5.097e-12 0 Swift-XRT
OB 2.035e-09 4.067e-10 5.170e-12 0 Swift-XRT
OB 2.045e-09 3.959e-10 5.101e-12 0 Swift-XRT
OB 2.055e-09 3.832e-10 5.015e-12 0 Swift-XRT
OB 2.065e-09 3.798e-10 4.990e-12 0 Swift-XRT
OB 2.075e-09 3.859e-10 5.033e-12 0 Swift-XRT
OB 2.085e-09 3.841e-10 5.032e-12 0 Swift-XRT
OB 2.095e-09 3.766e-10 5.005e-12 0 Swift-XRT
OB 2.105e-09 3.893e-10 5.121e-12 0 Swift-XRT
OB 2.115e-09 3.842e-10 5.127e-12 0 Swift-XRT
OB 2.125e-09 3.914e-10 5.221e-12 0 Swift-XRT
OB 2.135e-09 3.955e-10 5.299e-12 0 Swift-XRT
OB 2.145e-09 3.968e-10 5.355e-12 0 Swift-XRT
OB 2.155e-09 4.022e-10 5.437e-12 0 Swift-XRT
OB 2.165e-09 4.004e-10 5.467e-12 0 Swift-XRT
OB 2.175e-09 3.988e-10 5.489e-12 0 Swift-XRT
OB 2.185e-09 4.027e-10 5.541e-12 0 Swift-XRT
OB 2.195e-09 3.946e-10 5.509e-12 0 Swift-XRT
OB 2.205e-09 3.997e-10 5.568e-12 0 Swift-XRT
OB 2.215e-09 3.903e-10 5.530e-12 0 Swift-XRT
OB 2.225e-09 3.917e-10 5.568e-12 0 Swift-XRT
OB 2.235e-09 3.830e-10 5.543e-12 0 Swift-XRT
OB 2.245e-09 3.932e-10 5.659e-12 0 Swift-XRT
OB 2.255e-09 3.921e-10 5.703e-12 0 Swift-XRT
OB 2.265e-09 4.019e-10 5.832e-12 0 Swift-XRT
OB 2.275e-09 3.999e-10 5.881e-12 0 Swift-XRT
OB 2.285e-09 3.988e-10 5.940e-12 0 Swift-XRT
OB 2.295e-09 3.971e-10 5.999e-12 0 Swift-XRT
OB 2.305e-09 3.966e-10 6.072e-12 0 Swift-XRT
OB 2.315e-09 4.009e-10 6.180e-12 0 Swift-XRT
OB 2.325e-09 3.882e-10 6.158e-12 0 Swift-XRT
OB 2.335e-09 3.907e-10 6.256e-12 0 Swift-XRT
OB 2.345e-09 4.035e-10 6.434e-12 0 Swift-XRT
OB 2.355e-09 3.913e-10 6.412e-12 0 Swift-XRT
OB 2.365e-09 3.874e-10 6.455e-12 0 Swift-XRT
OB 2.375e-09 3.910e-10 6.553e-12 0 Swift-XRT
OB 2.385e-09 3.999e-10 6.692e-12 0 Swift-XRT
OB 2.395e-09 4.040e-10 6.784e-12 0 Swift-XRT
OB 2.405e-09 4.005e-10 6.805e-12 0 Swift-XRT
OB 2.415e-09 4.088e-10 6.921e-12 0 Swift-XRT
OB 2.425e-09 3.952e-10 6.837e-12 0 Swift-XRT
OB 2.435e-09 3.938e-10 6.851e-12 0 Swift-XRT
OB 2.445e-09 3.908e-10 6.844e-12 0 Swift-XRT
OB 2.455e-09 3.890e-10 6.842e-12 0 Swift-XRT
OB 2.465e-09 3.859e-10 6.824e-12 0 Swift-XRT
OB 2.475e-09 3.928e-10 6.891e-12 0 Swift-XRT
OB 2.485e-09 3.830e-10 6.809e-12 0 Swift-XRT
OB 2.495e-09 3.782e-10 6.770e-12 0 Swift-XRT
OB 2.505e-09 3.682e-10 6.691e-12 0 Swift-XRT
OB 2.515e-09 3.627e-10 6.644e-12 0 Swift-XRT
OB 2.525e-09 3.615e-10 6.644e-12 0 Swift-XRT
OB 2.535e-09 3.617e-10 6.655e-12 0 Swift-XRT
OB 2.545e-09 3.758e-10 6.792e-12 0 Swift-XRT
OB 2.555e-09 3.751e-10 6.800e-12 0 Swift-XRT
OB 2.565e-09 3.694e-10 6.761e-12 0 Swift-XRT
OB 2.575e-09 3.673e-10 6.757e-12 0 Swift-XRT
OB 2.585e-09 3.795e-10 6.883e-12 0 Swift-XRT
OB 2.595e-09 3.732e-10 6.842e-12 0 Swift-XRT
OB 2.605e-09 3.722e-10 6.850e-12 0 Swift-XRT
OB 2.615e-09 3.793e-10 6.933e-12 0 Swift-XRT
OB 2.625e-09 3.739e-10 6.900e-12 0 Swift-XRT
OB 2.635e-09 3.597e-10 6.788e-12 0 Swift-XRT
OB 2.645e-09 3.703e-10 6.905e-12 0 Swift-XRT
OB 2.655e-09 3.695e-10 6.918e-12 0 Swift-XRT
OB 2.665e-09 3.834e-10 7.068e-12 0 Swift-XRT
OB 2.675e-09 3.619e-10 6.885e-12 0 Swift-XRT
OB 2.685e-09 3.791e-10 7.068e-12 0 Swift-XRT
OB 2.695e-09 3.684e-10 6.990e-12 0 Swift-XRT
OB 2.705e-09 3.831e-10 7.154e-12 0 Swift-XRT
OB 2.715e-09 3.685e-10 7.040e-12 0 Swift-XRT
OB 2.725e-09 3.758e-10 7.141e-12 0 Swift-XRT
OB 2.735e-09 3.777e-10 7.183e-12 0 Swift-XRT
OB 2.745e-09 3.725e-10 7.164e-12 0 Swift-XRT
OB 2.755e-09 3.800e-10 7.262e-12 0 Swift-XRT
OB 2.765e-09 3.696e-10 7.192e-12 0 Swift-XRT
OB 2.775e-09 3.716e-10 7.242e-12 0 Swift-XRT
OB 2.785e-09 3.728e-10 7.284e-12 0 Swift-XRT
OB 2.795e-09 3.750e-10 7.334e-12 0 Swift-XRT
OB 2.805e-09 3.517e-10 7.129e-12 0 Swift-XRT
OB 2.815e-09 3.762e-10 7.397e-12 0 Swift-XRT
OB 2.825e-09 3.739e-10 7.396e-12 0 Swift-XRT
OB 2.835e-09 3.626e-10 7.307e-12 0 Swift-XRT
OB 2.845e-09 3.644e-10 7.342e-12 0 Swift-XRT
OB 2.855e-09 3.745e-10 7.462e-12 0 Swift-XRT
OB 2.865e-09 3.553e-10 7.283e-12 0 Swift-XRT
OB 2.875e-09 3.728e-10 7.471e-12 0 Swift-XRT
OB 2.885e-09 3.728e-10 7.486e-12 0 Swift-XRT
OB 2.895e-09 3.687e-10 7.458e-12 0 Swift-XRT
OB 2.905e-09 3.580e-10 7.359e-12 0 Swift-XRT
OB 2.915e-09 3.653e-10 7.447e-12 0 Swift-XRT
OB 2.925e-09 3.670e-10 7.476e-12 0 Swift-XRT
OB 2.935e-09 3.702e-10 7.520e-12 0 Swift-XRT
OB 2.945e-09 3.672e-10 7.501e-12 0 Swift-XRT
OB 2.955e-09 3.699e-10 7.542e-12 0 Swift-XRT
OB 2.965e-09 3.636e-10 7.489e-12 0 Swift-XRT
OB 2.975e-09 3.579e-10 7.445e-12 0 Swift-XRT
OB 2.985e-09 3.591e-10 7.471e-12 0 Swift-XRT
OB 2.995e-09 3.542e-10 7.433e-12 0 Swift-XRT
OB 3.005e-09 3.561e-10 7.471e-12 0 Swift-XRT
OB 3.015e-09 3.616e-10 7.543e-12 0 Swift-XRT
OB 3.025e-09 3.470e-10 7.404e-12 0 Swift-XRT
OB 3.035e-09 3.519e-10 7.471e-12 0 Swift-XRT
OB 3.045e-09 3.576e-10 7.551e-12 0 Swift-XRT
OB 3.055e-09 3.589e-10 7.578e-12 0 Swift-XRT
OB 3.065e-09 3.583e-10 7.591e-12 0 Swift-XRT
OB 3.075e-09 3.545e-10 7.564e-12 0 Swift-XRT
OB 3.085e-09 3.624e-10 7.665e-12 0 Swift-XRT
OB 3.095e-09 3.557e-10 7.615e-12 0 Swift-XRT
OB 3.105e-09 3.630e-10 7.711e-12 0 Swift-XRT
OB 3.115e-09 3.556e-10 7.652e-12 0 Swift-XRT
OB 3.125e-09 3.694e-10 7.820e-12 0 Swift-XRT
OB 3.135e-09 3.630e-10 7.772e-12 0 Swift-XRT
OB 3.145e-09 3.623e-10 7.789e-12 0 Swift-XRT
OB 3.155e-09 3.687e-10 7.879e-12 0 Swift-XRT
OB 3.165e-09 3.754e-10 7.977e-12 0 Swift-XRT
OB 3.175e-09 3.792e-10 8.040e-12 0 Swift-XRT
OB 3.185e-09 3.518e-10 7.768e-12 0 Swift-XRT
OB 3.195e-09 3.725e-10 8.018e-12 0 Swift-XRT
OB 3.205e-09 3.757e-10 8.078e-12 0 Swift-XRT
OB 3.215e-09 3.590e-10 7.924e-12 0 Swift-XRT
OB 3.225e-09 3.606e-10 7.964e-12 0 Swift-XRT
OB 3.235e-09 3.565e-10 7.942e-12 0 Swift-XRT
OB 3.245e-09 3.458e-10 7.848e-12 0 Swift-XRT
OB 3.255e-09 3.655e-10 8.092e-12 0 Swift-XRT
OB 3.265e-09 3.479e-10 7.919e-12 0 Swift-XRT
OB 3.275e-09 3.476e-10 7.933e-12 0 Swift-XRT
OB 3.285e-09 3.535e-10 8.020e-12 0 Swift-XRT
OB 3.295e-09 3.507e-10 8.007e-12 0 Swift-XRT
OB 3.305e-09 3.486e-10 8.002e-12 0 Swift-XRT
OB 3.315e-09 3.640e-10 8.196e-12 0 Swift-XRT
OB 3.325e-09 3.447e-10 7.995e-12 0 Swift-XRT
OB 3.335e-09 3.487e-10 8.058e-12 0 Swift-XRT
OB 3.345e-09 3.464e-10 8.052e-12 0 Swift-XRT
OB 3.355e-09 3.572e-10 8.195e-12 0 Swift-XRT
OB 3.365e-09 3.525e-10 8.159e-12 0 Swift-XRT
OB 3.375e-09 3.703e-10 8.385e-12 0 Swift-XRT
OB 3.385e-09 3.590e-10 8.282e-12 0 Swift-XRT
OB 3.395e-09 3.468e-10 8.163e-12 0 Swift-XRT
OB 3.405e-09 3.557e-10 8.292e-12 0 Swift-XRT
OB 3.415e-09 3.542e-10 8.297e-12 0 Swift-XRT
OB 3.425e-09 3.732e-10 8.540e-12 0 Swift-XRT
OB 3.435e-09 3.351e-10 8.113e-12 0 Swift-XRT
OB 3.445e-09 3.590e-10 8.419e-12 0 Swift-XRT
OB 3.455e-09 3.548e-10 8.391e-12 0 Swift-XRT
OB 3.465e-09 3.608e-10 8.478e-12 0 Swift-XRT
OB 3.475e-09 3.477e-10 8.338e-12 0 Swift-XRT
OB 3.485e-09 3.377e-10 8.232e-12 0 Swift-XRT
OB 3.495e-09 3.558e-10 8.466e-12 0 Swift-XRT
OB 3.505e-09 3.600e-10 8.527e-12 0 Swift-XRT
OB 3.515e-09 3.485e-10 8.399e-12 0 Swift-XRT
OB 3.525e-09 3.437e-10 8.356e-12 0 Swift-XRT
OB 3.535e-09 3.564e-10 8.525e-12 0 Swift-XRT
OB 3.545e-09 3.526e-10 8.492e-12 0 Swift-XRT
OB 3.555e-09 3.458e-10 8.424e-12 0 Swift-XRT
OB 3.565e-09 3.425e-10 8.406e-12 0 Swift-XRT
OB 3.575e-09 3.465e-10 8.482e-12 0 Swift-XRT
OB 3.585e-09 3.477e-10 8.519e-12 0 Swift-XRT
OB 3.595e-09 3.457e-10 8.525e-12 0 Swift-XRT
OB 3.605e-09 3.360e-10 8.432e-12 0 Swift-XRT
OB 3.615e-09 3.408e-10 8.525e-12 0 Swift-XRT
OB 3.625e-09 3.497e-10 8.661e-12 0 Swift-XRT
OB 3.635e-09 3.421e-10 8.599e-12 0 Swift-XRT
OB 3.645e-09 3.518e-10 8.747e-12 0 Swift-XRT
OB 3.655e-09 3.621e-10 8.902e-12 0 Swift-XRT
OB 3.665e-09 3.517e-10 8.799e-12 0 Swift-XRT
OB 3.675e-09 3.446e-10 8.731e-12 0 Swift-XRT
OB 3.685e-09 3.459e-10 8.775e-12 0 Swift-XRT
OB 3.695e-09 3.410e-10 8.731e-12 0 Swift-XRT
OB 3.705e-09 3.409e-10 8.753e-12 0 Swift-XRT
OB 3.715e-09 3.316e-10 8.654e-12 0 Swift-XRT
OB 3.725e-09 3.395e-10 8.775e-12 0 Swift-XRT
OB 3.735e-09 3.304e-10 8.677e-12 0 Swift-XRT
OB 3.745e-09 3.400e-10 8.821e-12 0 Swift-XRT
OB 3.755e-09 3.621e-10 9.119e-12 0 Swift-XRT
OB 3.765e-09 3.262e-10 8.665e-12 0 Swift-XRT
OB 3.775e-09 3.447e-10 8.922e-12 0 Swift-XRT
OB 3.785e-09 3.265e-10 8.688e-12 0 Swift-XRT
OB 3.795e-09 3.161e-10 8.554e-12 0 Swift-XRT
OB 3.805e-09 3.294e-10 8.744e-12 0 Swift-XRT
OB 3.815e-09 3.325e-10 8.791e-12 0 Swift-XRT
OB 3.825e-09 3.332e-10 8.812e-12 0 Swift-XRT
OB 3.835e-09 3.340e-10 8.834e-12 0 Swift-XRT
OB 3.845e-09 3.102e-10 8.527e-12 0 Swift-XRT
OB 3.855e-09 3.247e-10 8.744e-12 0 Swift-XRT
OB 3.865e-09 3.262e-10 8.781e-12 0 Swift-XRT
OB 3.875e-09 3.314e-10 8.879e-12 0 Swift-XRT
OB 3.885e-09 3.577e-10 9.255e-12 0 Swift-XRT
OB 3.895e-09 3.424e-10 9.093e-12 0 Swift-XRT
OB 3.905e-09 3.198e-10 8.826e-12 0 Swift-XRT
OB 3.915e-09 3.277e-10 8.967e-12 0 Swift-XRT
OB 3.925e-09 3.311e-10 9.054e-12 0 Swift-XRT
OB 3.935e-09 3.263e-10 9.027e-12 0 Swift-XRT
OB 3.945e-09 3.345e-10 9.176e-12 0 Swift-XRT
OB 3.955e-09 3.199e-10 9.003e-12 0 Swift-XRT
OB 3.965e-09 3.476e-10 9.420e-12 0 Swift-XRT
OB 3.975e-09 3.314e-10 9.221e-12 0 Swift-XRT
OB 3.985e-09 3.372e-10 9.327e-12 0 Swift-XRT
OB 3.995e-09 3.269e-10 9.210e-12 0 Swift-XRT
OB 4.005e-09 3.462e-10 9.497e-12 0 Swift-XRT
OB 4.015e-09 3.337e-10 9.353e-12 0 Swift-XRT
OB 4.025e-09 3.358e-10 9.402e-12 0 Swift-XRT
OB 4.035e-09 3.444e-10 9.543e-12 0 Swift-XRT
OB 4.045e-09 3.501e-10 9.647e-12 0 Swift-XRT
OB 4.055e-09 3.290e-10 9.374e-12 0 Swift-XRT
OB 4.065e-09 3.306e-10 9.416e-12 0 Swift-XRT
OB 4.075e-09 3.371e-10 9.528e-12 0 Swift-XRT
OB 4.085e-09 3.210e-10 9.317e-12 0 Swift-XRT
OB 4.095e-09 3.487e-10 9.728e-12 0 Swift-XRT
OB 4.105e-09 3.319e-10 9.511e-12 0 Swift-XRT
OB 4.115e-09 3.305e-10 9.499e-12 0 Swift-XRT
OB 4.125e-09 3.232e-10 9.407e-12 0 Swift-XRT
OB 4.135e-09 3.125e-10 9.265e-12 0 Swift-XRT
OB 4.145e-09 3.202e-10 9.385e-12 0 Swift-XRT
OB 4.155e-09 3.061e-10 9.187e-12 0 Swift-XRT
OB 4.165e-09 3.091e-10 9.249e-12 0 Swift-XRT
OB 4.175e-09 3.204e-10 9.435e-12 0 Swift-XRT
OB 4.185e-09 3.060e-10 9.238e-12 0 Swift-XRT
OB 4.195e-09 3.276e-10 9.583e-12 0 Swift-XRT
OB 4.205e-09 2.995e-10 9.187e-12 0 Swift-XRT
OB 4.215e-09 3.063e-10 9.314e-12 0 Swift-XRT
OB 4.225e-09 3.057e-10 9.336e-12 0 Swift-XRT
OB 4.235e-09 3.137e-10 9.489e-12 0 Swift-XRT
OB 4.245e-09 3.112e-10 9.486e-12 0 Swift-XRT
OB 4.255e-09 3.076e-10 9.459e-12 0 Swift-XRT
OB 4.265e-09 3.151e-10 9.611e-12 0 Swift-XRT
OB 4.275e-09 3.099e-10 9.567e-12 0 Swift-XRT
OB 4.285e-09 3.260e-10 9.839e-12 0 Swift-XRT
OB 4.295e-09 3.204e-10 9.795e-12 0 Swift-XRT
OB 4.305e-09 3.155e-10 9.750e-12 0 Swift-XRT
OB 4.315e-09 3.114e-10 9.725e-12 0 Swift-XRT
OB 4.325e-09 3.217e-10 9.921e-12 0 Swift-XRT
OB 4.335e-09 3.142e-10 9.845e-12 0 Swift-XRT
OB 4.345e-09 3.395e-10 1.026e-11 0 Swift-XRT
OB 4.355e-09 3.091e-10 9.825e-12 0 Swift-XRT
OB 4.365e-09 3.230e-10 1.008e-11 0 Swift-XRT
OB 4.375e-09 3.248e-10 1.013e-11 0 Swift-XRT
OB 4.385e-09 3.177e-10 1.006e-11 0 Swift-XRT
OB 4.395e-09 3.201e-10 1.012e-11 0 Swift-XRT
OB 4.405e-09 2.989e-10 9.808e-12 0 Swift-XRT
OB 4.415e-09 3.027e-10 9.893e-12 0 Swift-XRT
OB 4.425e-09 3.121e-10 1.007e-11 0 Swift-XRT
OB 4.435e-09 3.063e-10 1.001e-11 0 Swift-XRT
OB 4.445e-09 3.008e-10 9.947e-12 0 Swift-XRT
OB 4.455e-09 3.380e-10 1.057e-11 0 Swift-XRT
OB 4.465e-09 2.963e-10 9.920e-12 0 Swift-XRT
OB 4.475e-09 3.128e-10 1.022e-11 0 Swift-XRT
OB 4.485e-09 3.082e-10 1.017e-11 0 Swift-XRT
OB 4.495e-09 3.255e-10 1.047e-11 0 Swift-XRT
OB 4.505e-09 3.149e-10 1.033e-11 0 Swift-XRT
OB 4.515e-09 3.094e-10 1.026e-11 0 Swift-XRT
OB 4.525e-09 3.347e-10 1.071e-11 0 Swift-XRT
OB 4.535e-09 3.059e-10 1.026e-11 0 Swift-XRT
OB 4.545e-09 2.976e-10 1.015e-11 0 Swift-XRT
OB 4.555e-09 3.094e-10 1.038e-11 0 Swift-XRT
OB 4.565e-09 3.303e-10 1.075e-11 0 Swift-XRT
OB 4.575e-09 3.205e-10 1.063e-11 0 Swift-XRT
OB 4.585e-09 3.167e-10 1.060e-11 0 Swift-XRT
OB 4.595e-09 3.204e-10 1.070e-11 0 Swift-XRT
OB 4.605e-09 3.247e-10 1.081e-11 0 Swift-XRT
OB 4.615e-09 3.178e-10 1.073e-11 0 Swift-XRT
OB 4.625e-09 3.084e-10 1.060e-11 0 Swift-XRT
OB 4.635e-09 2.959e-10 1.042e-11 0 Swift-XRT
OB 4.645e-09 3.083e-10 1.067e-11 0 Swift-XRT
OB 4.655e-09 3.131e-10 1.079e-11 0 Swift-XRT
OB 4.665e-09 3.071e-10 1.073e-11 0 Swift-XRT
OB 4.675e-09 2.794e-10 1.026e-11 0 Swift-XRT
OB 4.685e-09 3.081e-10 1.080e-11 0 Swift-XRT
OB 4.695e-09 3.023e-10 1.073e-11 0 Swift-XRT
OB 4.705e-09 3.190e-10 1.105e-11 0 Swift-XRT
OB 4.715e-09 3.205e-10 1.112e-11 0 Swift-XRT
OB 4.725e-09 3.273e-10 1.127e-11 0 Swift-XRT
OB 4.735e-09 3.219e-10 1.121e-11 0 Swift-XRT
OB 4.745e-09 2.962e-10 1.078e-11 0 Swift-XRT
OB 4.755e-09 2.859e-10 1.062e-11 0 Swift-XRT
OB 4.765e-09 2.990e-10 1.089e-11 0 Swift-XRT
OB 4.775e-09 3.147e-10 1.120e-11 0 Swift-XRT
OB 4.785e-09 2.875e-10 1.074e-11 0 Swift-XRT
OB 4.795e-09 3.141e-10 1.126e-11 0 Swift-XRT
OB 4.805e-09 2.984e-10 1.101e-11 0 Swift-XRT
OB 4.815e-09 2.941e-10 1.096e-11 0 Swift-XRT
OB 4.825e-09 3.117e-10 1.133e-11 0 Swift-XRT
OB 4.835e-09 2.887e-10 1.094e-11 0 Swift-XRT
OB 4.845e-09 2.997e-10 1.119e-11 0 Swift-XRT
OB 4.855e-09 3.036e-10 1.130e-11 0 Swift-XRT
OB 4.865e-09 3.006e-10 1.129e-11 0 Swift-XRT
OB 4.875e-09 3.004e-10 1.131e-11 0 Swift-XRT
OB 4.885e-09 3.019e-10 1.137e-11 0 Swift-XRT
OB 4.895e-09 3.231e-10 1.180e-11 0 Swift-XRT
OB 4.905e-09 3.038e-10 1.149e-11 0 Swift-XRT
OB 4.915e-09 3.016e-10 1.147e-11 0 Swift-XRT
OB 4.925e-09 3.173e-10 1.179e-11 0 Swift-XRT
OB 4.935e-09 3.218e-10 1.190e-11 0 Swift-XRT
OB 4.945e-09 3.077e-10 1.167e-11 0 Swift-XRT
OB 4.955e-09 3.106e-10 1.177e-11 0 Swift-XRT
OB 4.965e-09 3.029e-10 1.165e-11 0 Swift-XRT
OB 4.975e-09 3.050e-10 1.172e-11 0 Swift-XRT
OB 4.985e-09 2.634e-10 1.092e-11 0 Swift-XRT
OB 4.995e-09 2.943e-10 1.158e-11 0 Swift-XRT
OB 5.005e-09 2.964e-10 1.165e-11 0 Swift-XRT
OB 5.015e-09 2.874e-10 1.150e-11 0 Swift-XRT
OB 5.025e-09 2.975e-10 1.173e-11 0 Swift-XRT
OB 5.035e-09 2.899e-10 1.161e-11 0 Swift-XRT
OB 5.045e-09 2.928e-10 1.169e-11 0 Swift-XRT
OB 5.055e-09 2.790e-10 1.144e-11 0 Swift-XRT
OB 5.065e-09 2.746e-10 1.138e-11 0 Swift-XRT
OB 5.075e-09 3.030e-10 1.197e-11 0 Swift-XRT
OB 5.085e-09 2.989e-10 1.193e-11 0 Swift-XRT
OB 5.095e-09 2.630e-10 1.120e-11 0 Swift-XRT
OB 5.105e-09 2.921e-10 1.184e-11 0 Swift-XRT
OB 5.115e-09 2.678e-10 1.137e-11 0 Swift-XRT
OB 5.125e-09 3.121e-10 1.232e-11 0 Swift-XRT
OB 5.135e-09 2.830e-10 1.177e-11 0 Swift-XRT
OB 5.145e-09 2.845e-10 1.185e-11 0 Swift-XRT
OB 5.155e-09 2.803e-10 1.182e-11 0 Swift-XRT
OB 5.165e-09 2.838e-10 1.194e-11 0 Swift-XRT
OB 5.175e-09 2.853e-10 1.202e-11 0 Swift-XRT
OB 5.185e-09 2.868e-10 1.211e-11 0 Swift-XRT
OB 5.195e-09 2.931e-10 1.230e-11 0 Swift-XRT
OB 5.205e-09 2.745e-10 1.195e-11 0 Swift-XRT
OB 5.215e-09 2.891e-10 1.232e-11 0 Swift-XRT
OB 5.225e-09 2.924e-10 1.243e-11 0 Swift-XRT
OB 5.235e-09 3.047e-10 1.275e-11 0 Swift-XRT
OB 5.245e-09 3.079e-10 1.286e-11 0 Swift-XRT
OB 5.255e-09 2.913e-10 1.256e-11 0 Swift-XRT
OB 5.265e-09 2.744e-10 1.223e-11 0 Swift-XRT
OB 5.275e-09 2.774e-10 1.234e-11 0 Swift-XRT
OB 5.285e-09 2.830e-10 1.250e-11 0 Swift-XRT
OB 5.295e-09 2.939e-10 1.280e-11 0 Swift-XRT
OB 5.305e-09 2.801e-10 1.254e-11 0 Swift-XRT
OB 5.315e-09 3.055e-10 1.314e-11 0 Swift-XRT
OB 5.325e-09 2.927e-10 1.290e-11 0 Swift-XRT
OB 5.335e-09 2.966e-10 1.303e-11 0 Swift-XRT
OB 5.345e-09 2.840e-10 1.279e-11 0 Swift-XRT
OB 5.355e-09 2.896e-10 1.296e-11 0 Swift-XRT
OB 5.365e-09 2.753e-10 1.268e-11 0 Swift-XRT
OB 5.375e-09 2.885e-10 1.302e-11 0 Swift-XRT
OB 5.385e-09 2.835e-10 1.296e-11 0 Swift-XRT
OB 5.395e-09 3.020e-10 1.341e-11 0 Swift-XRT
OB 5.405e-09 2.765e-10 1.288e-11 0 Swift-XRT
OB 5.415e-09 3.130e-10 1.373e-11 0 Swift-XRT
OB 5.425e-09 2.815e-10 1.306e-11 0 Swift-XRT
OB 5.435e-09 2.752e-10 1.295e-11 0 Swift-XRT
OB 5.445e-09 2.686e-10 1.284e-11 0 Swift-XRT
OB 5.455e-09 2.832e-10 1.323e-11 0 Swift-XRT
OB 5.465e-09 2.936e-10 1.350e-11 0 Swift-XRT
OB 5.475e-09 2.879e-10 1.342e-11 0 Swift-XRT
OB 5.485e-09 3.033e-10 1.381e-11 0 Swift-XRT
OB 5.495e-09 2.873e-10 1.351e-11 0 Swift-XRT
OB 5.505e-09 2.670e-10 1.305e-11 0 Swift-XRT
OB 5.515e-09 2.882e-10 1.360e-11 0 Swift-XRT
OB 5.525e-09 2.602e-10 1.296e-11 0 Swift-XRT
OB 5.535e-09 2.765e-10 1.340e-11 0 Swift-XRT
OB 5.545e-09 2.952e-10 1.389e-11 0 Swift-XRT
OB 5.555e-09 2.709e-10 1.336e-11 0 Swift-XRT
OB 5.565e-09 2.971e-10 1.402e-11 0 Swift-XRT
OB 5.575e-09 2.800e-10 1.365e-11 0 Swift-XRT
OB 5.585e-09 2.692e-10 1.345e-11 0 Swift-XRT
OB 5.595e-09 2.682e-10 1.348e-11 0 Swift-XRT
OB 5.610e-09 2.633e-10 9.479e-12 0 Swift-XRT
OB 5.625e-09 2.851e-10 1.401e-11 0 Swift-XRT
OB 5.635e-09 2.888e-10 1.415e-11 0 Swift-XRT
OB 5.645e-09 2.811e-10 1.401e-11 0 Swift-XRT
OB 5.655e-09 2.795e-10 1.401e-11 0 Swift-XRT
OB 5.670e-09 2.876e-10 1.010e-11 0 Swift-XRT
OB 5.690e-09 2.582e-10 9.627e-12 0 Swift-XRT
OB 5.710e-09 2.647e-10 9.814e-12 0 Swift-XRT
OB 5.730e-09 2.580e-10 9.762e-12 0 Swift-XRT
OB 5.750e-09 2.796e-10 1.022e-11 0 Swift-XRT
OB 5.770e-09 2.734e-10 1.018e-11 0 Swift-XRT
OB 5.790e-09 2.777e-10 1.033e-11 0 Swift-XRT
OB 5.810e-09 2.780e-10 1.041e-11 0 Swift-XRT
OB 5.830e-09 2.639e-10 1.022e-11 0 Swift-XRT
OB 5.850e-09 2.689e-10 1.037e-11 0 Swift-XRT
OB 5.870e-09 2.684e-10 1.043e-11 0 Swift-XRT
OB 5.890e-09 2.778e-10 1.069e-11 0 Swift-XRT
OB 5.910e-09 2.833e-10 1.086e-11 0 Swift-XRT
OB 5.930e-09 2.695e-10 1.066e-11 0 Swift-XRT
OB 5.950e-09 2.766e-10 1.087e-11 0 Swift-XRT
OB 5.970e-09 2.543e-10 1.050e-11 0 Swift-XRT
OB 5.990e-09 2.820e-10 1.114e-11 0 Swift-XRT
OB 6.010e-09 2.644e-10 1.087e-11 0 Swift-XRT
OB 6.030e-09 2.762e-10 1.119e-11 0 Swift-XRT
OB 6.050e-09 2.606e-10 1.095e-11 0 Swift-XRT
OB 6.070e-09 2.802e-10 1.144e-11 0 Swift-XRT
OB 6.090e-09 2.739e-10 1.139e-11 0 Swift-XRT
OB 6.110e-09 2.575e-10 1.113e-11 0 Swift-XRT
OB 6.130e-09 2.867e-10 1.181e-11 0 Swift-XRT
OB 6.150e-09 2.476e-10 1.105e-11 0 Swift-XRT
OB 6.170e-09 2.496e-10 1.118e-11 0 Swift-XRT
OB 6.190e-09 2.538e-10 1.135e-11 0 Swift-XRT
OB 6.210e-09 2.855e-10 1.212e-11 0 Swift-XRT
OB 6.230e-09 2.617e-10 1.167e-11 0 Swift-XRT
OB 6.250e-09 2.804e-10 1.217e-11 0 Swift-XRT
OB 6.270e-09 2.513e-10 1.160e-11 0 Swift-XRT
OB 6.290e-09 2.460e-10 1.155e-11 0 Swift-XRT
OB 6.310e-09 2.501e-10 1.173e-11 0 Swift-XRT
OB 6.330e-09 2.471e-10 1.174e-11 0 Swift-XRT
OB 6.350e-09 2.715e-10 1.240e-11 0 Swift-XRT
OB 6.370e-09 2.565e-10 1.212e-11 0 Swift-XRT
OB 6.390e-09 2.387e-10 1.178e-11 0 Swift-XRT
OB 6.410e-09 2.462e-10 1.206e-11 0 Swift-XRT
OB 6.430e-09 2.627e-10 1.255e-11 0 Swift-XRT
OB 6.450e-09 2.679e-10 1.275e-11 0 Swift-XRT
OB 6.470e-09 2.781e-10 1.308e-11 0 Swift-XRT
OB 6.490e-09 2.560e-10 1.265e-11 0 Swift-XRT
OB 6.510e-09 2.557e-10 1.273e-11 0 Swift-XRT
OB 6.530e-09 2.644e-10 1.304e-11 0 Swift-XRT
OB 6.555e-09 2.489e-10 1.043e-11 0 Swift-XRT
OB 6.585e-09 2.502e-10 1.056e-11 0 Swift-XRT
OB 6.615e-09 2.465e-10 1.060e-11 0 Swift-XRT
OB 6.645e-09 2.417e-10 1.061e-11 0 Swift-XRT
OB 6.675e-09 2.563e-10 1.104e-11 0 Swift-XRT
OB 6.705e-09 2.593e-10 1.123e-11 0 Swift-XRT
OB 6.735e-09 2.396e-10 1.092e-11 0 Swift-XRT
OB 6.765e-09 2.318e-10 1.086e-11 0 Swift-XRT
OB 6.795e-09 2.475e-10 1.135e-11 0 Swift-XRT
OB 6.825e-09 2.468e-10 1.146e-11 0 Swift-XRT
OB 6.855e-09 2.307e-10 1.122e-11 0 Swift-XRT
OB 6.885e-09 2.415e-10 1.159e-11 0 Swift-XRT
OB 6.915e-09 2.394e-10 1.167e-11 0 Swift-XRT
OB 6.950e-09 2.275e-10 9.987e-12 0 Swift-XRT
OB 6.990e-09 2.396e-10 1.041e-11 0 Swift-XRT
OB 7.030e-09 2.354e-10 1.050e-11 0 Swift-XRT
OB 7.065e-09 2.562e-10 1.281e-11 0 Swift-XRT
OB 7.100e-09 2.337e-10 1.076e-11 0 Swift-XRT
OB 7.140e-09 2.118e-10 1.040e-11 0 Swift-XRT
OB 7.180e-09 2.370e-10 1.117e-11 0 Swift-XRT
OB 7.220e-09 2.222e-10 1.099e-11 0 Swift-XRT
OB 7.265e-09 2.143e-10 9.849e-12 0 Swift-XRT
OB 7.315e-09 2.214e-10 1.022e-11 0 Swift-XRT
OB 7.365e-09 1.976e-10 9.881e-12 0 Swift-XRT
OB 7.415e-09 2.186e-10 1.062e-11 0 Swift-XRT
OB 7.465e-09 2.145e-10 1.076e-11 0 Swift-XRT
OB 7.520e-09 2.122e-10 1.001e-11 0 Swift-XRT
OB 7.580e-09 2.192e-10 1.045e-11 0 Swift-XRT
OB 7.640e-09 2.280e-10 1.094e-11 0 Swift-XRT
OB 7.700e-09 2.260e-10 1.120e-11 0 Swift-XRT
OB 7.765e-09 2.183e-10 1.050e-11 0 Swift-XRT
OB 7.840e-09 2.129e-10 1.006e-11 0 Swift-XRT
OB 7.920e-09 2.282e-10 1.082e-11 0 Swift-XRT
OB 8.000e-09 2.368e-10 1.146e-11 0 Swift-XRT
OB 8.090e-09 2.038e-10 9.921e-12 0 Swift-XRT
OB 8.190e-09 2.146e-10 1.069e-11 0 Swift-XRT
OB 8.300e-09 2.002e-10 9.944e-12 0 Swift-XRT
OB 8.435e-09 1.783e-10 8.992e-12 0 Swift-XRT
OB 8.595e-09 1.922e-10 9.485e-12 0 Swift-XRT
OB 8.780e-09 1.935e-10 9.638e-12 0 Swift-XRT
OB 9.000e-09 2.006e-10 1.004e-11 0 Swift-XRT
OB 9.310e-09 1.727e-10 8.749e-12 0 Swift-XRT
OB 9.810e-09 1.890e-10 9.584e-12 0 Swift-XRT
OB 4.520e-01 4.016e-11 2.648e-11 8.454e-11 ARGO-YBJ
OB 7.850e-01 5.121e-11 1.666e-11 0 ARGO-YBJ
OB 1.303e+00 7.113e-11 1.047e-11 0 ARGO-YBJ
OB 2.483e+00 2.076e-11 7.325e-12 3.280e-11 ARGO-YBJ
OB 4.955e+00 3.174e-12 6.950e-12 1.587e-11 ARGO-YBJ
OB 1.520e-04 2.458e-11 1.958e-12 0 Fermi-LAT
OB 3.080e-04 2.979e-11 1.672e-12 0 Fermi-LAT
OB 6.270e-04 3.521e-11 1.833e-12 0 Fermi-LAT
OB 1.280e-03 4.515e-11 2.399e-12 0 Fermi-LAT
OB 2.590e-03 5.405e-11 3.353e-12 0 Fermi-LAT
OB 5.270e-03 6.006e-11 4.850e-12 0 Fermi-LAT
OB 1.070e-02 7.098e-11 7.465e-12 0 Fermi-LAT
OB 2.180e-02 9.517e-11 1.226e-11 0 Fermi-LAT
OB 4.440e-02 1.099e-10 1.885e-11 0 Fermi-LAT
OB 9.020e-02 6.686e-11 2.125e-11 0 Fermi-LAT
OB 1.830e-01 1.459e-10 4.619e-11 0 Fermi-LAT
OB 3.730e-01 1.270e-10 6.664e-11 0 Fermi-LAT
OB 1.800e-08 1.407e-10 3.872e-12 0 Swift-BAT
OB 2.605e-08 1.152e-10 4.849e-12 0 Swift-BAT
OB 3.845e-08 8.147e-11 4.524e-12 0 Swift-BAT
OB 5.885e-08 5.077e-11 5.770e-12 0 Swift-BAT
OB 9.580e-08 2.646e-11 1.026e-11 4.337e-11 Swift-BAT
OB 1.578e-07 2.657e-11 5.784e-11 1.324e-10 Swift-BAT
OB 3.000e-09 3.528e-10 3.718e-11 0 MAXI-GSC
OB 7.000e-09 2.537e-10 2.746e-11 0 MAXI-GSC
OB 1.500e-08 1.801e-10 2.626e-11 0 MAXI-GSC
OB 2.250e-09 3.104e-10 7.810e-12 0 RXTE-ASM
OB 4.000e-09 2.614e-10 7.420e-12 0 RXTE-ASM
OB 8.500e-09 2.542e-10 1.341e-11 0 RXTE-ASM
OB 5.562e-12 1.282e-10 3.281e-13 0 Swift-UVOT
OB 4.785e-12 1.158e-10 5.504e-13 0 Swift-UVOT
OB 6.100e-12 1.237e-10 4.194e-13 0 Swift-UVOT
OB 6.204e-17 6.755e-14 4.058e-16 0 OVRO
F1 3.550e-10 3.945e-10 1.384e-11 0 Swift-XRT
F1 3.650e-10 4.301e-10 1.441e-11 0 Swift-XRT
F1 3.750e-10 4.155e-10 1.412e-11 0 Swift-XRT
F1 3.850e-10 4.046e-10 1.385e-11 0 Swift-XRT
F1 3.950e-10 4.216e-10 1.406e-11 0 Swift-XRT
F1 4.050e-10 4.526e-10 1.446e-11 0 Swift-XRT
F1 4.150e-10 4.007e-10 1.352e-11 0 Swift-XRT
F1 4.250e-10 4.469e-10 1.418e-11 0 Swift-XRT
F1 4.350e-10 4.541e-10 1.421e-11 0 Swift-XRT
F1 4.450e-10 4.820e-10 1.456e-11 0 Swift-XRT
F1 4.550e-10 4.721e-10 1.433e-11 0 Swift-XRT
F1 4.650e-10 4.618e-10 1.412e-11 0 Swift-XRT
F1 4.750e-10 4.912e-10 1.451e-11 0 Swift-XRT
F1 4.850e-10 4.787e-10 1.429e-11 0 Swift-XRT
F1 4.950e-10 5.315e-10 1.505e-11 0 Swift-XRT
F1 5.050e-10 5.199e-10 1.490e-11 0 Swift-XRT
F1 5.150e-10 5.373e-10 1.521e-11 0 Swift-XRT
F1 5.250e-10 5.649e-10 1.566e-11 0 Swift-XRT
F1 5.350e-10 5.746e-10 1.591e-11 0 Swift-XRT
F1 5.450e-10 6.004e-10 1.645e-11 0 Swift-XRT
F1 5.550e-10 6.005e-10 1.666e-11 0 Swift-XRT
F1 5.650e-10 6.324e-10 1.740e-11 0 Swift-XRT
F1 5.750e-10 6.852e-10 1.846e-11 0 Swift-XRT
F1 5.850e-10 6.151e-10 1.789e-11 0 Swift-XRT
F1 5.950e-10 6.767e-10 1.920e-11 0 Swift-XRT
F1 6.050e-10 6.634e-10 1.942e-11 0 Swift-XRT
F1 6.150e-10 6.849e-10 2.013e-11 0 Swift-XRT
F1 6.250e-10 6.717e-10 2.024e-11 0 Swift-XRT
F1 6.350e-10 6.639e-10 2.038e-11 0 Swift-XRT
F1 6.450e-10 6.487e-10 2.031e-11 0 Swift-XRT
F1 6.550e-10 6.617e-10 2.060e-11 0 Swift-XRT
F1 6.650e-10 6.782e-10 2.088e-11 0 Swift-XRT
F1 6.750e-10 6.677e-10 2.073e-11 0 Swift-XRT
F1 6.850e-10 6.641e-10 2.065e-11 0 Swift-XRT
F1 6.950e-10 6.262e-10 2.002e-11 0 Swift-XRT
F1 7.050e-10 6.464e-10 2.031e-11 0 Swift-XRT
F1 7.150e-10 6.284e-10 1.997e-11 0 Swift-XRT
F1 7.250e-10 6.671e-10 2.054e-11 0 Swift-XRT
F1 7.350e-10 6.345e-10 1.998e-11 0 Swift-XRT
F1 7.450e-10 6.525e-10 2.023e-11 0 Swift-XRT
F1 7.550e-10 7.009e-10 2.094e-11 0 Swift-XRT
F1 7.650e-10 6.855e-10 2.068e-11 0 Swift-XRT
F1 7.750e-10 6.840e-10 2.066e-11 0 Swift-XRT
F1 7.850e-10 6.993e-10 2.090e-11 0 Swift-XRT
F1 7.950e-10 7.006e-10 2.091e-11 0 Swift-XRT
F1 8.050e-10 7.297e-10 2.136e-11 0 Swift-XRT
F1 8.150e-10 7.116e-10 2.110e-11 0 Swift-XRT
F1 8.250e-10 6.837e-10 2.070e-11 0 Swift-XRT
F1 8.350e-10 7.162e-10 2.120e-11 0 Swift-XRT
F1 8.450e-10 7.327e-10 2.145e-11 0 Swift-XRT
F1 8.550e-10 7.501e-10 2.172e-11 0 Swift-XRT
F1 8.650e-10 7.648e-10 2.195e-11 0 Swift-XRT
F1 8.750e-10 7.698e-10 2.206e-11 0 Swift-XRT
F1 8.850e-10 7.754e-10 2.217e-11 0 Swift-XRT
F1 8.950e-10 8.054e-10 2.263e-11 0 Swift-XRT
F1 9.050e-10 7.551e-10 2.194e-11 0 Swift-XRT
F1 9.150e-10 7.849e-10 2.240e-11 0 Swift-XRT
F1 9.250e-10 7.821e-10 2.241e-11 0 Swift-XRT
F1 9.350e-10 7.737e-10 2.233e-11 0 Swift-XRT
F1 9.450e-10 8.353e-10 2.325e-11 0 Swift-XRT
F1 9.550e-10 8.067e-10 2.290e-11 0 Swift-XRT
F1 9.650e-10 8.314e-10 2.329e-11 0 Swift-XRT
F1 9.750e-10 7.918e-10 2.279e-11 0 Swift-XRT
F1 9.850e-10 7.904e-10 2.281e-11 0 Swift-XRT
F1 9.950e-10 8.135e-10 2.319e-11 0 Swift-XRT
F1 1.005e-09 8.787e-10 2.415e-11 0 Swift-XRT
F1 1.015e-09 7.947e-10 2.304e-11 0 Swift-XRT
F1 1.025e-09 8.341e-10 2.366e-11 0 Swift-XRT
F1 1.035e-09 8.203e-10 2.352e-11 0 Swift-XRT
F1 1.045e-09 7.983e-10 2.328e-11 0 Swift-XRT
F1 1.055e-09 8.544e-10 2.415e-11 0 Swift-XRT
F1 1.065e-09 8.510e-10 2.418e-11 0 Swift-XRT
F1 1.075e-09 8.636e-10 2.442e-11 0 Swift-XRT
F1 1.085e-09 8.241e-10 2.393e-11 0 Swift-XRT
F1 1.095e-09 8.233e-10 2.400e-11 0 Swift-XRT
F1 1.105e-09 8.789e-10 2.488e-11 0 Swift-XRT
F1 1.115e-09 9.090e-10 2.537e-11 0 Swift-XRT
F1 1.125e-09 9.250e-10 2.568e-11 0 Swift-XRT
F1 1.135e-09 8.894e-10 2.528e-11 0 Swift-XRT
F1 1.145e-09 8.753e-10 2.516e-11 0 Swift-XRT
F1 1.155e-09 8.493e-10 2.488e-11 0 Swift-XRT
F1 1.165e-09 9.155e-10 2.593e-11 0 Swift-XRT
F1 1.175e-09 9.187e-10 2.609e-11 0 Swift-XRT
F1 1.185e-09 9.208e-10 2.622e-11 0 Swift-XRT
F1 1.195e-09 9.438e-10 2.665e-11 0 Swift-XRT
F1 1.205e-09 9.531e-10 2.690e-11 0 Swift-XRT
F1 1.215e-09 9.341e-10 2.674e-11 0 Swift-XRT
F1 1.225e-09 9.828e-10 2.755e-11 0 Swift-XRT
F1 1.235e-09 9.584e-10 2.732e-11 0 Swift-XRT
F1 1.245e-09 9.655e-10 2.754e-11 0 Swift-XRT
F1 1.255e-09 9.566e-10 2.755e-11 0 Swift-XRT
F1 1.265e-09 9.327e-10 2.734e-11 0 Swift-XRT
F1 1.275e-09 9.488e-10 2.770e-11 0 Swift-XRT
F1 1.285e-09 9.458e-10 2.779e-11 0 Swift-XRT
F1 1.295e-09 9.395e-10 2.784e-11 0 Swift-XRT
F1 1.305e-09 9.987e-10 2.885e-11 0 Swift-XRT
F1 1.315e-09 9.538e-10 2.833e-11 0 Swift-XRT
F1 1.325e-09 1.005e-09 2.924e-11 0 Swift-XRT
F1 1.335e-09 9.638e-10 2.877e-11 0 Swift-XRT
F1 1.345e-09 1.001e-09 2.947e-11 0 Swift-XRT
F1 1.355e-09 9.989e-10 2.959e-11 0 Swift-XRT
F1 1.365e-09 1.009e-09 2.989e-11 0 Swift-XRT
F1 1.375e-09 1.038e-09 3.048e-11 0 Swift-XRT
F1 1.385e-09 9.965e-10 3.002e-11 0 Swift-XRT
F1 1.395e-09 1.018e-09 3.052e-11 0 Swift-XRT
F1 1.405e-09 9.969e-10 3.034e-11 0 Swift-XRT
F1 1.415e-09 1.058e-09 3.144e-11 0 Swift-XRT
F1 1.425e-09 1.016e-09 3.097e-11 0 Swift-XRT
F1 1.435e-09 9.815e-10 3.060e-11 0 Swift-XRT
F1 1.445e-09 9.363e-10 3.005e-11 0 Swift-XRT
F1 1.455e-09 1.024e-09 3.160e-11 0 Swift-XRT
F1 1.465e-09 1.035e-09 3.194e-11 0 Swift-XRT
F1 1.475e-09 1.000e-09 3.157e-11 0 Swift-XRT
F1 1.485e-09 1.032e-09 3.225e-11 0 Swift-XRT
F1 1.495e-09 1.027e-09 3.236e-11 0 Swift-XRT
F1 1.505e-09 1.072e-09 3.328e-11 0 Swift-XRT
F1 1.515e-09 1.013e-09 3.255e-11 0 Swift-XRT
F1 1.525e-09 1.133e-09 3.464e-11 0 Swift-XRT
F1 1.535e-09 1.059e-09 3.370e-11 0 Swift-XRT
F1 1.545e-09 1.102e-09 3.461e-11 0 Swift-XRT
F1 1.555e-09 1.051e-09 3.404e-11 0 Swift-XRT
F1 1.565e-09 1.026e-09 3.386e-11 0 Swift-XRT
F1 1.575e-09 1.107e-09 3.541e-11 0 Swift-XRT
F1 1.585e-09 1.122e-09 3.592e-11 0 Swift-XRT
F1 1.595e-09 1.097e-09 3.579e-11 0 Swift-XRT
F1 1.605e-09 1.063e-09 3.549e-11 0 Swift-XRT
F1 1.615e-09 1.043e-09 3.544e-11 0 Swift-XRT
F1 1.625e-09 1.115e-09 3.696e-11 0 Swift-XRT
F1 1.635e-09 1.141e-09 3.768e-11 0 Swift-XRT
F1 1.645e-09 1.071e-09 3.685e-11 0 Swift-XRT
F1 1.655e-09 1.059e-09 3.699e-11 0 Swift-XRT
F1 1.665e-09 1.152e-09 3.897e-11 0 Swift-XRT
F1 1.675e-09 1.050e-09 3.756e-11 0 Swift-XRT
F1 1.685e-09 1.109e-09 3.900e-11 0 Swift-XRT
F1 1.695e-09 1.167e-09 4.038e-11 0 Swift-XRT
F1 1.705e-09 1.088e-09 3.938e-11 0 Swift-XRT
F1 1.715e-09 1.172e-09 4.125e-11 0 Swift-XRT
F1 1.725e-09 1.210e-09 4.225e-11 0 Swift-XRT
F1 1.735e-09 1.096e-09 4.049e-11 0 Swift-XRT
F1 1.745e-09 1.186e-09 4.238e-11 0 Swift-XRT
F1 1.755e-09 1.198e-09 4.290e-11 0 Swift-XRT
F1 1.765e-09 1.092e-09 4.119e-11 0 Swift-XRT
F1 1.775e-09 1.146e-09 4.245e-11 0 Swift-XRT
F1 1.785e-09 1.085e-09 4.158e-11 0 Swift-XRT
F1 1.795e-09 1.172e-09 4.347e-11 0 Swift-XRT
F1 1.805e-09 1.169e-09 4.377e-11 0 Swift-XRT
F1 1.815e-09 1.252e-09 4.566e-11 0 Swift-XRT
F1 1.825e-09 1.286e-09 4.666e-11 0 Swift-XRT
F1 1.835e-09 1.160e-09 4.475e-11 0 Swift-XRT
F1 1.845e-09 1.138e-09 4.484e-11 0 Swift-XRT
F1 1.855e-09 1.223e-09 4.707e-11 0 Swift-XRT
F1 1.865e-09 1.234e-09 4.789e-11 0 Swift-XRT
F1 1.875e-09 1.181e-09 4.746e-11 0 Swift-XRT
F1 1.885e-09 1.235e-09 4.921e-11 0 Swift-XRT
F1 1.895e-09 1.194e-09 4.907e-11 0 Swift-XRT
F1 1.905e-09 1.255e-09 5.091e-11 0 Swift-XRT
F1 1.915e-09 1.292e-09 5.224e-11 0 Swift-XRT
F1 1.925e-09 1.263e-09 5.217e-11 0 Swift-XRT
F1 1.935e-09 1.275e-09 5.286e-11 0 Swift-XRT
F1 1.945e-09 1.277e-09 5.323e-11 0 Swift-XRT
F1 1.955e-09 1.227e-09 5.249e-11 0 Swift-XRT
F1 1.965e-09 1.136e-09 5.082e-11 0 Swift-XRT
F1 1.975e-09 1.307e-09 5.478e-11 0 Swift-XRT
F1 1.985e-09 1.186e-09 5.250e-11 0 Swift-XRT
F1 1.995e-09 1.074e-09 5.024e-11 0 Swift-XRT
F1 2.005e-09 1.175e-09 5.276e-11 0 Swift-XRT
F1 2.015e-09 1.272e-09 5.507e-11 0 Swift-XRT
F1 2.025e-09 1.180e-09 5.316e-11 0 Swift-XRT
F1 2.035e-09 1.164e-09 5.282e-11 0 Swift-XRT
F1 2.045e-09 1.193e-09 5.350e-11 0 Swift-XRT
F1 2.055e-09 1.168e-09 5.290e-11 0 Swift-XRT
F1 2.065e-09 1.191e-09 5.338e-11 0 Swift-XRT
F1 2.075e-09 1.146e-09 5.242e-11 0 Swift-XRT
F1 2.085e-09 1.123e-09 5.199e-11 0 Swift-XRT
F1 2.095e-09 1.052e-09 5.055e-11 0 Swift-XRT
F1 2.105e-09 1.145e-09 5.307e-11 0 Swift-XRT
F1 2.115e-09 1.008e-09 5.018e-11 0 Swift-XRT
F1 2.125e-09 1.184e-09 5.486e-11 0 Swift-XRT
F1 2.135e-09 1.236e-09 5.662e-11 0 Swift-XRT
F1 2.145e-09 1.190e-09 5.608e-11 0 Swift-XRT
F1 2.155e-09 1.158e-09 5.576e-11 0 Swift-XRT
F1 2.165e-09 1.266e-09 5.871e-11 0 Swift-XRT
F1 2.175e-09 1.207e-09 5.768e-11 0 Swift-XRT
F1 2.185e-09 1.197e-09 5.772e-11 0 Swift-XRT
F1 2.195e-09 1.277e-09 5.989e-11 0 Swift-XRT
F1 2.205e-09 1.220e-09 5.880e-11 0 Swift-XRT
F1 2.215e-09 1.289e-09 6.074e-11 0 Swift-XRT
F1 2.225e-09 1.295e-09 6.121e-11 0 Swift-XRT
F1 2.235e-09 1.259e-09 6.077e-11 0 Swift-XRT
F1 2.245e-09 1.267e-09 6.145e-11 0 Swift-XRT
F1 2.260e-09 1.266e-09 4.403e-11 0 Swift-XRT
F1 2.275e-09 1.293e-09 6.393e-11 0 Swift-XRT
F1 2.290e-09 1.234e-09 4.495e-11 0 Swift-XRT
F1 2.310e-09 1.347e-09 4.815e-11 0 Swift-XRT
F1 2.330e-09 1.189e-09 4.637e-11 0 Swift-XRT
F1 2.350e-09 1.379e-09 5.115e-11 0 Swift-XRT
F1 2.370e-09 1.296e-09 5.072e-11 0 Swift-XRT
F1 2.390e-09 1.372e-09 5.322e-11 0 Swift-XRT
F1 2.410e-09 1.337e-09 5.331e-11 0 Swift-XRT
F1 2.430e-09 1.350e-09 5.410e-11 0 Swift-XRT
F1 2.450e-09 1.243e-09 5.220e-11 0 Swift-XRT
F1 2.470e-09 1.288e-09 5.328e-11 0 Swift-XRT
F1 2.490e-09 1.199e-09 5.151e-11 0 Swift-XRT
F1 2.510e-09 1.286e-09 5.344e-11 0 Swift-XRT
F1 2.530e-09 1.195e-09 5.163e-11 0 Swift-XRT
F1 2.550e-09 1.177e-09 5.144e-11 0 Swift-XRT
F1 2.570e-09 1.187e-09 5.186e-11 0 Swift-XRT
F1 2.590e-09 1.174e-09 5.179e-11 0 Swift-XRT
F1 2.610e-09 1.157e-09 5.171e-11 0 Swift-XRT
F1 2.630e-09 1.263e-09 5.429e-11 0 Swift-XRT
F1 2.650e-09 1.198e-09 5.321e-11 0 Swift-XRT
F1 2.670e-09 1.281e-09 5.533e-11 0 Swift-XRT
F1 2.690e-09 1.369e-09 5.750e-11 0 Swift-XRT
F1 2.710e-09 1.150e-09 5.308e-11 0 Swift-XRT
F1 2.730e-09 1.207e-09 5.481e-11 0 Swift-XRT
F1 2.750e-09 1.260e-09 5.642e-11 0 Swift-XRT
F1 2.770e-09 1.217e-09 5.590e-11 0 Swift-XRT
F1 2.790e-09 1.230e-09 5.670e-11 0 Swift-XRT
F1 2.810e-09 1.328e-09 5.933e-11 0 Swift-XRT
F1 2.830e-09 1.216e-09 5.714e-11 0 Swift-XRT
F1 2.850e-09 1.316e-09 5.972e-11 0 Swift-XRT
F1 2.870e-09 1.266e-09 5.884e-11 0 Swift-XRT
F1 2.890e-09 1.365e-09 6.126e-11 0 Swift-XRT
F1 2.910e-09 1.151e-09 5.648e-11 0 Swift-XRT
F1 2.930e-09 1.182e-09 5.740e-11 0 Swift-XRT
F1 2.950e-09 1.178e-09 5.749e-11 0 Swift-XRT
F1 2.970e-09 1.197e-09 5.817e-11 0 Swift-XRT
F1 2.990e-09 1.274e-09 6.032e-11 0 Swift-XRT
F1 3.010e-09 1.235e-09 5.957e-11 0 Swift-XRT
F1 3.030e-09 1.299e-09 6.131e-11 0 Swift-XRT
F1 3.050e-09 1.333e-09 6.239e-11 0 Swift-XRT
F1 3.070e-09 1.197e-09 5.941e-11 0 Swift-XRT
F1 3.090e-09 1.259e-09 6.121e-11 0 Swift-XRT
F1 3.110e-09 1.245e-09 6.117e-11 0 Swift-XRT
F1 3.130e-09 1.278e-09 6.236e-11 0 Swift-XRT
F1 3.155e-09 1.217e-09 5.003e-11 0 Swift-XRT
F1 3.185e-09 1.155e-09 4.917e-11 0 Swift-XRT
F1 3.210e-09 1.293e-09 6.422e-11 0 Swift-XRT
F1 3.230e-09 1.333e-09 6.566e-11 0 Swift-XRT
F1 3.250e-09 1.442e-09 6.866e-11 0 Swift-XRT
F1 3.270e-09 1.326e-09 6.622e-11 0 Swift-XRT
F1 3.290e-09 1.339e-09 6.688e-11 0 Swift-XRT
F1 3.315e-09 1.258e-09 5.324e-11 0 Swift-XRT
F1 3.340e-09 1.374e-09 6.856e-11 0 Swift-XRT
F1 3.365e-09 1.321e-09 5.520e-11 0 Swift-XRT
F1 3.395e-09 1.330e-09 5.583e-11 0 Swift-XRT
F1 3.420e-09 1.426e-09 7.130e-11 0 Swift-XRT
F1 3.445e-09 1.357e-09 5.716e-11 0 Swift-XRT
F1 3.475e-09 1.364e-09 5.776e-11 0 Swift-XRT
F1 3.505e-09 1.291e-09 5.643e-11 0 Swift-XRT
F1 3.535e-09 1.438e-09 5.986e-11 0 Swift-XRT
F1 3.565e-09 1.199e-09 5.498e-11 0 Swift-XRT
F1 3.595e-09 1.459e-09 6.118e-11 0 Swift-XRT
F1 3.625e-09 1.320e-09 5.881e-11 0 Swift-XRT
F1 3.655e-09 1.407e-09 6.133e-11 0 Swift-XRT
F1 3.685e-09 1.262e-09 5.859e-11 0 Swift-XRT
F1 3.715e-09 1.249e-09 5.870e-11 0 Swift-XRT
F1 3.745e-09 1.251e-09 5.913e-11 0 Swift-XRT
F1 3.775e-09 1.409e-09 6.301e-11 0 Swift-XRT
F1 3.805e-09 1.254e-09 5.967e-11 0 Swift-XRT
F1 3.835e-09 1.347e-09 6.200e-11 0 Swift-XRT
F1 3.865e-09 1.332e-09 6.206e-11 0 Swift-XRT
F1 3.895e-09 1.269e-09 6.118e-11 0 Swift-XRT
F1 3.925e-09 1.348e-09 6.387e-11 0 Swift-XRT
F1 3.955e-09 1.407e-09 6.602e-11 0 Swift-XRT
F1 3.985e-09 1.476e-09 6.817e-11 0 Swift-XRT
F1 4.015e-09 1.336e-09 6.536e-11 0 Swift-XRT
F1 4.045e-09 1.373e-09 6.681e-11 0 Swift-XRT
F1 4.080e-09 1.273e-09 5.613e-11 0 Swift-XRT
F1 4.115e-09 1.360e-09 6.737e-11 0 Swift-XRT
F1 4.150e-09 1.275e-09 5.682e-11 0 Swift-XRT
F1 4.190e-09 1.337e-09 5.855e-11 0 Swift-XRT
F1 4.225e-09 1.458e-09 7.127e-11 0 Swift-XRT
F1 4.260e-09 1.386e-09 6.090e-11 0 Swift-XRT
F1 4.300e-09 1.329e-09 6.049e-11 0 Swift-XRT
F1 4.340e-09 1.387e-09 6.272e-11 0 Swift-XRT
F1 4.380e-09 1.232e-09 5.989e-11 0 Swift-XRT
F1 4.420e-09 1.330e-09 6.293e-11 0 Swift-XRT
F1 4.460e-09 1.360e-09 6.427e-11 0 Swift-XRT
F1 4.500e-09 1.236e-09 6.191e-11 0 Swift-XRT
F1 4.540e-09 1.295e-09 6.403e-11 0 Swift-XRT
F1 4.580e-09 1.453e-09 6.862e-11 0 Swift-XRT
F1 4.620e-09 1.331e-09 6.654e-11 0 Swift-XRT
F1 4.665e-09 1.326e-09 6.034e-11 0 Swift-XRT
F1 4.715e-09 1.236e-09 5.913e-11 0 Swift-XRT
F1 4.765e-09 1.245e-09 6.020e-11 0 Swift-XRT
F1 4.815e-09 1.424e-09 6.540e-11 0 Swift-XRT
F1 4.865e-09 1.251e-09 6.232e-11 0 Swift-XRT
F1 4.915e-09 1.410e-09 6.713e-11 0 Swift-XRT
F1 4.970e-09 1.258e-09 5.885e-11 0 Swift-XRT
F1 5.030e-09 1.240e-09 5.928e-11 0 Swift-XRT
F1 5.085e-09 1.389e-09 6.959e-11 0 Swift-XRT
F1 5.140e-09 1.271e-09 6.186e-11 0 Swift-XRT
F1 5.200e-09 1.410e-09 6.682e-11 0 Swift-XRT
F1 5.260e-09 1.460e-09 6.964e-11 0 Swift-XRT
F1 5.325e-09 1.254e-09 6.112e-11 0 Swift-XRT
F1 5.395e-09 1.340e-09 6.468e-11 0 Swift-XRT
F1 5.470e-09 1.291e-09 6.076e-11 0 Swift-XRT
F1 5.550e-09 1.347e-09 6.365e-11 0 Swift-XRT
F1 5.630e-09 1.331e-09 6.497e-11 0 Swift-XRT
F1 5.715e-09 1.246e-09 6.093e-11 0 Swift-XRT
F1 5.800e-09 1.455e-09 7.186e-11 0 Swift-XRT
F1 5.885e-09 1.399e-09 6.838e-11 0 Swift-XRT
F1 5.975e-09 1.536e-09 7.384e-11 0 Swift-XRT
F1 6.075e-09 1.327e-09 6.440e-11 0 Swift-XRT
F1 6.190e-09 1.304e-09 6.357e-11 0 Swift-XRT
F1 6.315e-09 1.299e-09 6.362e-11 0 Swift-XRT
F1 6.450e-09 1.317e-09 6.476e-11 0 Swift-XRT
F1 6.590e-09 1.449e-09 7.143e-11 0 Swift-XRT
F1 6.750e-09 1.247e-09 6.198e-11 0 Swift-XRT
F1 6.940e-09 1.313e-09 6.475e-11 0 Swift-XRT
F1 7.160e-09 1.303e-09 6.427e-11 0 Swift-XRT
F1 7.455e-09 1.134e-09 5.622e-11 0 Swift-XRT
F1 7.855e-09 1.258e-09 6.258e-11 0 Swift-XRT
F1 8.515e-09 1.196e-09 5.996e-11 0 Swift-XRT
F1 5.820e-01 1.931e-10 1.341e-10 4.187e-10 ARGO-YBJ
F1 1.189e+00 1.721e-10 1.088e-10 3.535e-10 ARGO-YBJ
F1 1.567e+00 2.082e-10 7.804e-11 3.358e-10 ARGO-YBJ
F1 2.600e+00 6.428e-11 4.356e-11 1.370e-10 ARGO-YBJ
F1 5.070e+00 3.179e-11 4.291e-11 1.071e-10 ARGO-YBJ
F1 3.250e-04 1.726e-11 1.019e-11 3.638e-11 Fermi-LAT
F1 1.780e-03 3.193e-11 1.193e-11 5.482e-11 Fermi-LAT
F1 9.790e-03 1.067e-10 4.115e-11 1.889e-10 Fermi-LAT
F1 5.380e-02 6.028e-11 1.206e-10 1.215e-10 Fermi-LAT
F1 2.960e-01 6.176e-10 6.176e-10 2.260e-09 Fermi-LAT
F1 1.800e-08 7.163e-10 5.004e-11 0 Swift-BAT
F1 2.605e-08 5.925e-10 6.207e-11 0 Swift-BAT
F1 3.845e-08 4.310e-10 5.826e-11 0 Swift-BAT
F1 5.885e-08 3.279e-10 7.712e-11 0 Swift-BAT
F1 9.580e-08 1.095e-10 1.348e-10 3.455e-10 Swift-BAT
F1 1.578e-07 1.480e-11 7.460e-10 1.472e-09 Swift-BAT
F1 3.000e-09 6.419e-10 8.962e-11 0 MAXI-GSC
F1 7.000e-09 6.723e-10 9.632e-11 0 MAXI-GSC
F1 1.500e-08 6.117e-10 1.530e-10 0 MAXI-GSC
F1 2.250e-09 6.645e-10 4.262e-11 0 RXTE-ASM
F1 4.000e-09 6.954e-10 4.368e-11 0 RXTE-ASM
F1 8.500e-09 8.059e-10 6.800e-11 0 RXTE-ASM
F1 5.562e-12 1.265e-10 2.415e-12 0 Swift-UVOT
F1 4.785e-12 1.150e-10 5.688e-12 0 Swift-UVOT
F1 6.100e-12 1.137e-10 2.992e-12 0 Swift-UVOT
F2 3.550e-10 4.847e-10 1.542e-11 0 Swift-XRT
F2 3.650e-10 5.185e-10 1.586e-11 0 Swift-XRT
F2 3.750e-10 5.553e-10 1.633e-11 0 Swift-XRT
F2 3.850e-10 5.449e-10 1.604e-11 0 Swift-XRT
F2 3.950e-10 5.622e-10 1.619e-11 0 Swift-XRT
F2 4.050e-10 5.626e-10 1.603e-11 0 Swift-XRT
F2 4.150e-10 5.744e-10 1.606e-11 0 Swift-XRT
F2 4.250e-10 5.968e-10 1.625e-11 0 Swift-XRT
F2 4.350e-10 5.841e-10 1.596e-11 0 Swift-XRT
F2 4.450e-10 5.941e-10 1.599e-11 0 Swift-XRT
F2 4.550e-10 6.043e-10 1.602e-11 0 Swift-XRT
F2 4.650e-10 5.982e-10 1.586e-11 0 Swift-XRT
F2 4.750e-10 6.431e-10 1.637e-11 0 Swift-XRT
F2 4.850e-10 6.433e-10 1.632e-11 0 Swift-XRT
F2 4.950e-10 6.239e-10 1.604e-11 0 Swift-XRT
F2 5.050e-10 6.380e-10 1.624e-11 0 Swift-XRT
F2 5.150e-10 6.558e-10 1.650e-11 0 Swift-XRT
F2 5.250e-10 6.807e-10 1.687e-11 0 Swift-XRT
F2 5.350e-10 6.323e-10 1.638e-11 0 Swift-XRT
F2 5.450e-10 6.576e-10 1.688e-11 0 Swift-XRT
F2 5.550e-10 6.593e-10 1.711e-11 0 Swift-XRT
F2 5.650e-10 6.643e-10 1.746e-11 0 Swift-XRT
F2 5.750e-10 6.681e-10 1.785e-11 0 Swift-XRT
F2 5.850e-10 6.821e-10 1.845e-11 0 Swift-XRT
F2 5.950e-10 6.846e-10 1.892e-11 0 Swift-XRT
F2 6.050e-10 7.143e-10 1.974e-11 0 Swift-XRT
F2 6.150e-10 7.196e-10 2.022e-11 0 Swift-XRT
F2 6.250e-10 7.094e-10 2.040e-11 0 Swift-XRT
F2 6.350e-10 7.080e-10 2.064e-11 0 Swift-XRT
F2 6.450e-10 7.676e-10 2.166e-11 0 Swift-XRT
F2 6.550e-10 7.355e-10 2.130e-11 0 Swift-XRT
F2 6.650e-10 7.519e-10 2.155e-11 0 Swift-XRT
F2 6.750e-10 7.463e-10 2.148e-11 0 Swift-XRT
F2 6.850e-10 7.501e-10 2.151e-11 0 Swift-XRT
F2 6.950e-10 7.693e-10 2.175e-11 0 Swift-XRT
F2 7.050e-10 7.618e-10 2.159e-11 0 Swift-XRT
F2 7.150e-10 8.007e-10 2.207e-11 0 Swift-XRT
F2 7.250e-10 8.450e-10 2.260e-11 0 Swift-XRT
F2 7.350e-10 7.984e-10 2.193e-11 0 Swift-XRT
F2 7.450e-10 7.620e-10 2.138e-11 0 Swift-XRT
F2 7.550e-10 8.090e-10 2.199e-11 0 Swift-XRT
F2 7.650e-10 8.041e-10 2.189e-11 0 Swift-XRT
F2 7.750e-10 7.837e-10 2.159e-11 0 Swift-XRT
F2 7.850e-10 7.684e-10 2.141e-11 0 Swift-XRT
F2 7.950e-10 7.964e-10 2.179e-11 0 Swift-XRT
F2 8.050e-10 8.335e-10 2.230e-11 0 Swift-XRT
F2 8.150e-10 8.084e-10 2.199e-11 0 Swift-XRT
F2 8.250e-10 8.465e-10 2.248e-11 0 Swift-XRT
F2 8.350e-10 8.268e-10 2.227e-11 0 Swift-XRT
F2 8.450e-10 8.378e-10 2.242e-11 0 Swift-XRT
F2 8.550e-10 8.520e-10 2.260e-11 0 Swift-XRT
F2 8.650e-10 8.676e-10 2.283e-11 0 Swift-XRT
F2 8.750e-10 8.293e-10 2.234e-11 0 Swift-XRT
F2 8.850e-10 8.465e-10 2.261e-11 0 Swift-XRT
F2 8.950e-10 8.422e-10 2.259e-11 0 Swift-XRT
F2 9.050e-10 8.827e-10 2.315e-11 0 Swift-XRT
F2 9.150e-10 8.279e-10 2.248e-11 0 Swift-XRT
F2 9.250e-10 8.589e-10 2.293e-11 0 Swift-XRT
F2 9.350e-10 8.479e-10 2.282e-11 0 Swift-XRT
F2 9.450e-10 8.758e-10 2.323e-11 0 Swift-XRT
F2 9.550e-10 9.042e-10 2.363e-11 0 Swift-XRT
F2 9.650e-10 9.149e-10 2.382e-11 0 Swift-XRT
F2 9.750e-10 8.779e-10 2.340e-11 0 Swift-XRT
F2 9.850e-10 8.505e-10 2.309e-11 0 Swift-XRT
F2 9.950e-10 8.695e-10 2.337e-11 0 Swift-XRT
F2 1.005e-09 9.134e-10 2.402e-11 0 Swift-XRT
F2 1.015e-09 8.964e-10 2.385e-11 0 Swift-XRT
F2 1.025e-09 8.870e-10 2.377e-11 0 Swift-XRT
F2 1.035e-09 9.147e-10 2.422e-11 0 Swift-XRT
F2 1.045e-09 8.553e-10 2.348e-11 0 Swift-XRT
F2 1.055e-09 8.886e-10 2.399e-11 0 Swift-XRT
F2 1.065e-09 8.476e-10 2.351e-11 0 Swift-XRT
F2 1.075e-09 8.846e-10 2.409e-11 0 Swift-XRT
F2 1.085e-09 8.901e-10 2.425e-11 0 Swift-XRT
F2 1.095e-09 9.112e-10 2.461e-11 0 Swift-XRT
F2 1.105e-09 8.764e-10 2.421e-11 0 Swift-XRT
F2 1.115e-09 9.079e-10 2.471e-11 0 Swift-XRT
F2 1.125e-09 8.892e-10 2.455e-11 0 Swift-XRT
F2 1.135e-09 9.515e-10 2.547e-11 0 Swift-XRT
F2 1.145e-09 9.102e-10 2.501e-11 0 Swift-XRT
F2 1.155e-09 8.996e-10 2.494e-11 0 Swift-XRT
F2 1.165e-09 9.180e-10 2.529e-11 0 Swift-XRT
F2 1.175e-09 9.219e-10 2.550e-11 0 Swift-XRT
F2 1.185e-09 9.138e-10 2.548e-11 0 Swift-XRT
F2 1.195e-09 9.589e-10 2.618e-11 0 Swift-XRT
F2 1.205e-09 9.164e-10 2.570e-11 0 Swift-XRT
F2 1.215e-09 8.895e-10 2.542e-11 0 Swift-XRT
F2 1.225e-09 9.121e-10 2.588e-11 0 Swift-XRT
F2 1.235e-09 9.030e-10 2.584e-11 0 Swift-XRT
F2 1.245e-09 9.139e-10 2.610e-11 0 Swift-XRT
F2 1.255e-09 9.245e-10 2.640e-11 0 Swift-XRT
F2 1.265e-09 9.201e-10 2.646e-11 0 Swift-XRT
F2 1.275e-09 9.316e-10 2.674e-11 0 Swift-XRT
F2 1.285e-09 9.338e-10 2.691e-11 0 Swift-XRT
F2 1.295e-09 9.469e-10 2.724e-11 0 Swift-XRT
F2 1.305e-09 9.093e-10 2.684e-11 0 Swift-XRT
F2 1.315e-09 9.460e-10 2.748e-11 0 Swift-XRT
F2 1.325e-09 9.400e-10 2.756e-11 0 Swift-XRT
F2 1.335e-09 9.408e-10 2.768e-11 0 Swift-XRT
F2 1.345e-09 9.679e-10 2.820e-11 0 Swift-XRT
F2 1.355e-09 9.700e-10 2.840e-11 0 Swift-XRT
F2 1.365e-09 9.831e-10 2.873e-11 0 Swift-XRT
F2 1.375e-09 9.476e-10 2.840e-11 0 Swift-XRT
F2 1.385e-09 9.911e-10 2.914e-11 0 Swift-XRT
F2 1.395e-09 9.871e-10 2.928e-11 0 Swift-XRT
F2 1.405e-09 9.855e-10 2.939e-11 0 Swift-XRT
F2 1.415e-09 9.970e-10 2.970e-11 0 Swift-XRT
F2 1.425e-09 9.408e-10 2.901e-11 0 Swift-XRT
F2 1.435e-09 9.265e-10 2.898e-11 0 Swift-XRT
F2 1.445e-09 1.033e-09 3.072e-11 0 Swift-XRT
F2 1.455e-09 9.429e-10 2.955e-11 0 Swift-XRT
F2 1.465e-09 9.821e-10 3.031e-11 0 Swift-XRT
F2 1.475e-09 9.373e-10 2.982e-11 0 Swift-XRT
F2 1.485e-09 9.724e-10 3.050e-11 0 Swift-XRT
F2 1.495e-09 9.496e-10 3.032e-11 0 Swift-XRT
F2 1.505e-09 9.227e-10 3.006e-11 0 Swift-XRT
F2 1.515e-09 9.984e-10 3.147e-11 0 Swift-XRT
F2 1.525e-09 9.261e-10 3.050e-11 0 Swift-XRT
F2 1.535e-09 9.590e-10 3.125e-11 0 Swift-XRT
F2 1.545e-09 9.285e-10 3.098e-11 0 Swift-XRT
F2 1.555e-09 9.653e-10 3.178e-11 0 Swift-XRT
F2 1.565e-09 9.729e-10 3.214e-11 0 Swift-XRT
F2 1.575e-09 9.247e-10 3.155e-11 0 Swift-XRT
F2 1.585e-09 9.781e-10 3.270e-11 0 Swift-XRT
F2 1.595e-09 9.470e-10 3.237e-11 0 Swift-XRT
F2 1.605e-09 9.382e-10 3.249e-11 0 Swift-XRT
F2 1.615e-09 9.661e-10 3.324e-11 0 Swift-XRT
F2 1.625e-09 9.879e-10 3.386e-11 0 Swift-XRT
F2 1.635e-09 9.831e-10 3.409e-11 0 Swift-XRT
F2 1.645e-09 9.587e-10 3.400e-11 0 Swift-XRT
F2 1.655e-09 1.011e-09 3.522e-11 0 Swift-XRT
F2 1.665e-09 9.913e-10 3.522e-11 0 Swift-XRT
F2 1.675e-09 9.812e-10 3.546e-11 0 Swift-XRT
F2 1.685e-09 1.039e-09 3.679e-11 0 Swift-XRT
F2 1.695e-09 9.883e-10 3.620e-11 0 Swift-XRT
F2 1.705e-09 9.395e-10 3.568e-11 0 Swift-XRT
F2 1.715e-09 9.370e-10 3.593e-11 0 Swift-XRT
F2 1.725e-09 1.013e-09 3.767e-11 0 Swift-XRT
F2 1.735e-09 1.031e-09 3.828e-11 0 Swift-XRT
F2 1.745e-09 9.531e-10 3.707e-11 0 Swift-XRT
F2 1.755e-09 9.827e-10 3.795e-11 0 Swift-XRT
F2 1.765e-09 9.917e-10 3.828e-11 0 Swift-XRT
F2 1.775e-09 1.067e-09 3.995e-11 0 Swift-XRT
F2 1.785e-09 1.022e-09 3.932e-11 0 Swift-XRT
F2 1.795e-09 9.548e-10 3.823e-11 0 Swift-XRT
F2 1.805e-09 9.496e-10 3.849e-11 0 Swift-XRT
F2 1.815e-09 1.006e-09 3.984e-11 0 Swift-XRT
F2 1.825e-09 9.614e-10 3.934e-11 0 Swift-XRT
F2 1.835e-09 1.087e-09 4.226e-11 0 Swift-XRT
F2 1.845e-09 9.366e-10 3.971e-11 0 Swift-XRT
F2 1.855e-09 9.277e-10 3.996e-11 0 Swift-XRT
F2 1.865e-09 1.059e-09 4.327e-11 0 Swift-XRT
F2 1.875e-09 1.017e-09 4.295e-11 0 Swift-XRT
F2 1.885e-09 1.012e-09 4.348e-11 0 Swift-XRT
F2 1.895e-09 1.033e-09 4.447e-11 0 Swift-XRT
F2 1.905e-09 1.028e-09 4.493e-11 0 Swift-XRT
F2 1.915e-09 1.018e-09 4.516e-11 0 Swift-XRT
F2 1.925e-09 9.909e-10 4.500e-11 0 Swift-XRT
F2 1.935e-09 1.069e-09 4.720e-11 0 Swift-XRT
F2 1.945e-09 9.221e-10 4.412e-11 0 Swift-XRT
F2 1.955e-09 9.765e-10 4.562e-11 0 Swift-XRT
F2 1.965e-09 1.045e-09 4.748e-11 0 Swift-XRT
F2 1.975e-09 1.090e-09 4.877e-11 0 Swift-XRT
F2 1.985e-09 9.029e-10 4.463e-11 0 Swift-XRT
F2 1.995e-09 1.027e-09 4.791e-11 0 Swift-XRT
F2 2.005e-09 1.022e-09 4.799e-11 0 Swift-XRT
F2 2.015e-09 9.903e-10 4.744e-11 0 Swift-XRT
F2 2.025e-09 1.082e-09 4.953e-11 0 Swift-XRT
F2 2.035e-09 9.879e-10 4.746e-11 0 Swift-XRT
F2 2.045e-09 1.055e-09 4.898e-11 0 Swift-XRT
F2 2.055e-09 9.682e-10 4.695e-11 0 Swift-XRT
F2 2.065e-09 9.505e-10 4.646e-11 0 Swift-XRT
F2 2.075e-09 1.020e-09 4.814e-11 0 Swift-XRT
F2 2.085e-09 9.245e-10 4.600e-11 0 Swift-XRT
F2 2.095e-09 9.705e-10 4.735e-11 0 Swift-XRT
F2 2.105e-09 9.777e-10 4.780e-11 0 Swift-XRT
F2 2.115e-09 1.034e-09 4.956e-11 0 Swift-XRT
F2 2.125e-09 1.046e-09 5.028e-11 0 Swift-XRT
F2 2.135e-09 1.048e-09 5.083e-11 0 Swift-XRT
F2 2.145e-09 1.069e-09 5.177e-11 0 Swift-XRT
F2 2.155e-09 1.121e-09 5.350e-11 0 Swift-XRT
F2 2.165e-09 1.033e-09 5.174e-11 0 Swift-XRT
F2 2.180e-09 9.877e-10 3.609e-11 0 Swift-XRT
F2 2.195e-09 1.073e-09 5.362e-11 0 Swift-XRT
F2 2.210e-09 9.944e-10 3.668e-11 0 Swift-XRT
F2 2.230e-09 1.079e-09 3.865e-11 0 Swift-XRT
F2 2.250e-09 1.012e-09 3.808e-11 0 Swift-XRT
F2 2.270e-09 1.016e-09 3.887e-11 0 Swift-XRT
F2 2.290e-09 9.805e-10 3.903e-11 0 Swift-XRT
F2 2.310e-09 1.027e-09 4.098e-11 0 Swift-XRT
F2 2.330e-09 9.321e-10 4.001e-11 0 Swift-XRT
F2 2.350e-09 1.042e-09 4.331e-11 0 Swift-XRT
F2 2.370e-09 1.127e-09 4.609e-11 0 Swift-XRT
F2 2.390e-09 1.100e-09 4.645e-11 0 Swift-XRT
F2 2.410e-09 1.045e-09 4.599e-11 0 Swift-XRT
F2 2.430e-09 1.049e-09 4.648e-11 0 Swift-XRT
F2 2.450e-09 9.413e-10 4.428e-11 0 Swift-XRT
F2 2.470e-09 1.070e-09 4.733e-11 0 Swift-XRT
F2 2.490e-09 1.020e-09 4.626e-11 0 Swift-XRT
F2 2.510e-09 1.138e-09 4.899e-11 0 Swift-XRT
F2 2.530e-09 1.018e-09 4.643e-11 0 Swift-XRT
F2 2.550e-09 9.814e-10 4.576e-11 0 Swift-XRT
F2 2.570e-09 1.001e-09 4.643e-11 0 Swift-XRT
F2 2.590e-09 1.097e-09 4.876e-11 0 Swift-XRT
F2 2.610e-09 9.524e-10 4.576e-11 0 Swift-XRT
F2 2.630e-09 9.549e-10 4.602e-11 0 Swift-XRT
F2 2.650e-09 1.145e-09 5.063e-11 0 Swift-XRT
F2 2.670e-09 1.067e-09 4.912e-11 0 Swift-XRT
F2 2.690e-09 1.080e-09 4.979e-11 0 Swift-XRT
F2 2.710e-09 9.314e-10 4.655e-11 0 Swift-XRT
F2 2.730e-09 1.013e-09 4.887e-11 0 Swift-XRT
F2 2.750e-09 1.004e-09 4.914e-11 0 Swift-XRT
F2 2.770e-09 1.135e-09 5.259e-11 0 Swift-XRT
F2 2.790e-09 9.991e-10 4.980e-11 0 Swift-XRT
F2 2.810e-09 1.031e-09 5.097e-11 0 Swift-XRT
F2 2.830e-09 1.092e-09 5.285e-11 0 Swift-XRT
F2 2.855e-09 1.013e-09 4.172e-11 0 Swift-XRT
F2 2.880e-09 1.114e-09 5.382e-11 0 Swift-XRT
F2 2.905e-09 1.026e-09 4.245e-11 0 Swift-XRT
F2 2.935e-09 1.028e-09 4.264e-11 0 Swift-XRT
F2 2.960e-09 1.079e-09 5.377e-11 0 Swift-XRT
F2 2.985e-09 1.036e-09 4.321e-11 0 Swift-XRT
F2 3.015e-09 9.975e-10 4.266e-11 0 Swift-XRT
F2 3.045e-09 1.042e-09 4.386e-11 0 Swift-XRT
F2 3.075e-09 1.078e-09 4.492e-11 0 Swift-XRT
F2 3.105e-09 1.029e-09 4.423e-11 0 Swift-XRT
F2 3.135e-09 1.024e-09 4.450e-11 0 Swift-XRT
F2 3.165e-09 1.054e-09 4.550e-11 0 Swift-XRT
F2 3.195e-09 1.028e-09 4.536e-11 0 Swift-XRT
F2 3.225e-09 1.129e-09 4.792e-11 0 Swift-XRT
F2 3.255e-09 1.045e-09 4.661e-11 0 Swift-XRT
F2 3.285e-09 1.078e-09 4.767e-11 0 Swift-XRT
F2 3.315e-09 9.961e-10 4.616e-11 0 Swift-XRT
F2 3.345e-09 1.047e-09 4.765e-11 0 Swift-XRT
F2 3.375e-09 1.051e-09 4.813e-11 0 Swift-XRT
F2 3.405e-09 1.097e-09 4.954e-11 0 Swift-XRT
F2 3.435e-09 1.043e-09 4.877e-11 0 Swift-XRT
F2 3.465e-09 9.931e-10 4.789e-11 0 Swift-XRT
F2 3.495e-09 9.384e-10 4.682e-11 0 Swift-XRT
F2 3.525e-09 1.071e-09 5.022e-11 0 Swift-XRT
F2 3.560e-09 1.003e-09 4.239e-11 0 Swift-XRT
F2 3.595e-09 1.135e-09 5.256e-11 0 Swift-XRT
F2 3.625e-09 1.044e-09 5.092e-11 0 Swift-XRT
F2 3.655e-09 1.039e-09 5.140e-11 0 Swift-XRT
F2 3.685e-09 1.074e-09 5.261e-11 0 Swift-XRT
F2 3.715e-09 1.051e-09 5.237e-11 0 Swift-XRT
F2 3.745e-09 1.132e-09 5.472e-11 0 Swift-XRT
F2 3.780e-09 9.933e-10 4.470e-11 0 Swift-XRT
F2 3.820e-09 9.983e-10 4.490e-11 0 Swift-XRT
F2 3.860e-09 9.782e-10 4.480e-11 0 Swift-XRT
F2 3.900e-09 1.066e-09 4.738e-11 0 Swift-XRT
F2 3.940e-09 1.057e-09 4.799e-11 0 Swift-XRT
F2 3.980e-09 1.005e-09 4.732e-11 0 Swift-XRT
F2 4.020e-09 1.005e-09 4.789e-11 0 Swift-XRT
F2 4.060e-09 1.048e-09 4.948e-11 0 Swift-XRT
F2 4.100e-09 9.616e-10 4.773e-11 0 Swift-XRT
F2 4.145e-09 9.472e-10 4.263e-11 0 Swift-XRT
F2 4.190e-09 9.775e-10 4.880e-11 0 Swift-XRT
F2 4.235e-09 9.524e-10 4.365e-11 0 Swift-XRT
F2 4.285e-09 9.802e-10 4.498e-11 0 Swift-XRT
F2 4.335e-09 9.255e-10 4.454e-11 0 Swift-XRT
F2 4.385e-09 1.044e-09 4.813e-11 0 Swift-XRT
F2 4.435e-09 9.849e-10 4.746e-11 0 Swift-XRT
F2 4.485e-09 9.760e-10 4.779e-11 0 Swift-XRT
F2 4.540e-09 9.302e-10 4.327e-11 0 Swift-XRT
F2 4.595e-09 1.048e-09 5.100e-11 0 Swift-XRT
F2 4.650e-09 1.001e-09 4.639e-11 0 Swift-XRT
F2 4.710e-09 9.268e-10 4.548e-11 0 Swift-XRT
F2 4.770e-09 9.678e-10 4.729e-11 0 Swift-XRT
F2 4.830e-09 1.051e-09 5.027e-11 0 Swift-XRT
F2 4.890e-09 1.037e-09 5.082e-11 0 Swift-XRT
F2 4.955e-09 9.670e-10 4.630e-11 0 Swift-XRT
F2 5.025e-09 9.990e-10 4.797e-11 0 Swift-XRT
F2 5.095e-09 1.048e-09 4.988e-11 0 Swift-XRT
F2 5.170e-09 9.438e-10 4.547e-11 0 Swift-XRT
F2 5.255e-09 8.906e-10 4.315e-11 0 Swift-XRT
F2 5.345e-09 9.521e-10 4.614e-11 0 Swift-XRT
F2 5.440e-09 8.840e-10 4.337e-11 0 Swift-XRT
F2 5.540e-09 9.832e-10 4.723e-11 0 Swift-XRT
F2 5.645e-09 9.288e-10 4.536e-11 0 Swift-XRT
F2 5.760e-09 8.798e-10 4.388e-11 0 Swift-XRT
F2 5.880e-09 9.455e-10 4.737e-11 0 Swift-XRT
F2 6.010e-09 9.265e-10 4.538e-11 0 Swift-XRT
F2 6.150e-09 9.671e-10 4.879e-11 0 Swift-XRT
F2 6.305e-09 9.216e-10 4.553e-11 0 Swift-XRT
F2 6.485e-09 9.349e-10 4.614e-11 0 Swift-XRT
F2 6.695e-09 8.711e-10 4.365e-11 0 Swift-XRT
F2 6.950e-09 8.637e-10 4.347e-11 0 Swift-XRT
F2 7.290e-09 7.872e-10 3.982e-11 0 Swift-XRT
F2 7.810e-09 7.778e-10 3.923e-11 0 Swift-XRT
F2 5.190e-01 5.338e-10 2.620e-10 9.675e-10 ARGO-YBJ
F2 8.810e-01 3.007e-10 1.667e-10 5.774e-10 ARGO-YBJ
F2 1.396e+00 3.303e-10 1.096e-10 0 ARGO-YBJ
F2 2.600e+00 2.181e-10 7.929e-11 3.470e-10 ARGO-YBJ
F2 5.070e+00 1.029e-10 7.602e-11 2.294e-10 ARGO-YBJ
F2 3.250e-04 3.807e-11 1.360e-11 6.329e-11 Fermi-LAT
F2 1.780e-03 1.284e-10 2.934e-11 0 Fermi-LAT
F2 9.790e-03 3.762e-10 1.020e-10 0 Fermi-LAT
F2 5.380e-02 5.982e-10 3.023e-10 1.243e-09 Fermi-LAT
F2 2.960e-01 5.614e-10 1.263e-09 1.305e-09 Fermi-LAT
F2 1.800e-08 5.969e-10 2.658e-11 0 Swift-BAT
F2 2.605e-08 5.088e-10 3.337e-11 0 Swift-BAT
F2 3.845e-08 3.363e-10 3.079e-11 0 Swift-BAT
F2 5.885e-08 2.053e-10 3.845e-11 0 Swift-BAT
F2 9.580e-08 2.705e-10 6.646e-11 0 Swift-BAT
F2 1.578e-07 2.904e-10 3.670e-10 9.374e-10 Swift-BAT
F2 3.000e-09 1.621e-09 2.118e-10 0 MAXI-GSC
F2 7.000e-09 1.214e-09 1.659e-10 0 MAXI-GSC
F2 1.500e-08 8.471e-10 2.194e-10 0 MAXI-GSC
F2 2.250e-09 1.101e-09 4.796e-11 0 MAXI-GSC
F2 4.000e-09 1.042e-09 4.568e-11 0 MAXI-GSC
F2 8.500e-09 1.082e-09 6.404e-11 0 MAXI-GSC
F2 5.562e-12 1.357e-10 2.118e-12 0 Swift-UVOT
F2 4.785e-12 7.819e-11 2.494e-12 0 Swift-UVOT
F2 6.100e-12 1.293e-10 2.843e-12 0 Swift-UVOT
F2 6.204e-17 6.895e-14 4.281e-15 0 OVRO
F3 3.550e-10 3.908e-10 4.594e-12 0 Swift-XRT
F3 3.650e-10 4.070e-10 4.671e-12 0 Swift-XRT
F3 3.750e-10 4.091e-10 4.654e-12 0 Swift-XRT
F3 3.850e-10 4.192e-10 4.679e-12 0 Swift-XRT
F3 3.950e-10 4.363e-10 4.733e-12 0 Swift-XRT
F3 4.050e-10 4.303e-10 4.660e-12 0 Swift-XRT
F3 4.150e-10 4.323e-10 4.630e-12 0 Swift-XRT
F3 4.250e-10 4.412e-10 4.640e-12 0 Swift-XRT
F3 4.350e-10 4.469e-10 4.637e-12 0 Swift-XRT
F3 4.450e-10 4.506e-10 4.623e-12 0 Swift-XRT
F3 4.550e-10 4.517e-10 4.600e-12 0 Swift-XRT
F3 4.650e-10 4.591e-10 4.614e-12 0 Swift-XRT
F3 4.750e-10 4.690e-10 4.640e-12 0 Swift-XRT
F3 4.850e-10 4.615e-10 4.589e-12 0 Swift-XRT
F3 4.950e-10 4.676e-10 4.610e-12 0 Swift-XRT
F3 5.050e-10 4.728e-10 4.639e-12 0 Swift-XRT
F3 5.150e-10 4.869e-10 4.720e-12 0 Swift-XRT
F3 5.250e-10 4.819e-10 4.712e-12 0 Swift-XRT
F3 5.350e-10 4.839e-10 4.753e-12 0 Swift-XRT
F3 5.450e-10 4.794e-10 4.780e-12 0 Swift-XRT
F3 5.550e-10 4.853e-10 4.869e-12 0 Swift-XRT
F3 5.650e-10 4.914e-10 4.986e-12 0 Swift-XRT
F3 5.750e-10 4.931e-10 5.089e-12 0 Swift-XRT
F3 5.850e-10 4.827e-10 5.149e-12 0 Swift-XRT
F3 5.950e-10 4.961e-10 5.341e-12 0 Swift-XRT
F3 6.050e-10 5.141e-10 5.557e-12 0 Swift-XRT
F3 6.150e-10 5.140e-10 5.669e-12 0 Swift-XRT
F3 6.250e-10 5.239e-10 5.813e-12 0 Swift-XRT
F3 6.350e-10 5.273e-10 5.908e-12 0 Swift-XRT
F3 6.450e-10 5.316e-10 5.981e-12 0 Swift-XRT
F3 6.550e-10 5.521e-10 6.122e-12 0 Swift-XRT
F3 6.650e-10 5.430e-10 6.077e-12 0 Swift-XRT
F3 6.750e-10 5.533e-10 6.133e-12 0 Swift-XRT
F3 6.850e-10 5.558e-10 6.142e-12 0 Swift-XRT
F3 6.950e-10 5.585e-10 6.145e-12 0 Swift-XRT
F3 7.050e-10 5.745e-10 6.218e-12 0 Swift-XRT
F3 7.150e-10 5.658e-10 6.153e-12 0 Swift-XRT
F3 7.250e-10 5.690e-10 6.155e-12 0 Swift-XRT
F3 7.350e-10 5.722e-10 6.159e-12 0 Swift-XRT
F3 7.450e-10 5.683e-10 6.124e-12 0 Swift-XRT
F3 7.550e-10 5.750e-10 6.150e-12 0 Swift-XRT
F3 7.650e-10 5.872e-10 6.208e-12 0 Swift-XRT
F3 7.750e-10 5.844e-10 6.191e-12 0 Swift-XRT
F3 7.850e-10 5.705e-10 6.116e-12 0 Swift-XRT
F3 7.950e-10 5.923e-10 6.230e-12 0 Swift-XRT
F3 8.050e-10 5.913e-10 6.230e-12 0 Swift-XRT
F3 8.150e-10 5.997e-10 6.274e-12 0 Swift-XRT
F3 8.250e-10 5.981e-10 6.268e-12 0 Swift-XRT
F3 8.350e-10 6.168e-10 6.368e-12 0 Swift-XRT
F3 8.450e-10 5.977e-10 6.272e-12 0 Swift-XRT
F3 8.550e-10 6.065e-10 6.324e-12 0 Swift-XRT
F3 8.650e-10 6.083e-10 6.338e-12 0 Swift-XRT
F3 8.750e-10 6.056e-10 6.330e-12 0 Swift-XRT
F3 8.850e-10 6.188e-10 6.407e-12 0 Swift-XRT
F3 8.950e-10 6.079e-10 6.360e-12 0 Swift-XRT
F3 9.050e-10 6.184e-10 6.424e-12 0 Swift-XRT
F3 9.150e-10 6.206e-10 6.446e-12 0 Swift-XRT
F3 9.250e-10 6.131e-10 6.419e-12 0 Swift-XRT
F3 9.350e-10 6.216e-10 6.474e-12 0 Swift-XRT
F3 9.450e-10 6.089e-10 6.421e-12 0 Swift-XRT
F3 9.550e-10 6.281e-10 6.533e-12 0 Swift-XRT
F3 9.650e-10 6.104e-10 6.454e-12 0 Swift-XRT
F3 9.750e-10 6.155e-10 6.498e-12 0 Swift-XRT
F3 9.850e-10 6.322e-10 6.597e-12 0 Swift-XRT
F3 9.950e-10 6.252e-10 6.574e-12 0 Swift-XRT
F3 1.005e-09 6.263e-10 6.595e-12 0 Swift-XRT
F3 1.015e-09 6.304e-10 6.632e-12 0 Swift-XRT
F3 1.025e-09 6.277e-10 6.636e-12 0 Swift-XRT
F3 1.035e-09 6.277e-10 6.652e-12 0 Swift-XRT
F3 1.045e-09 6.224e-10 6.642e-12 0 Swift-XRT
F3 1.055e-09 6.316e-10 6.710e-12 0 Swift-XRT
F3 1.065e-09 6.486e-10 6.820e-12 0 Swift-XRT
F3 1.075e-09 6.262e-10 6.720e-12 0 Swift-XRT
F3 1.085e-09 6.475e-10 6.855e-12 0 Swift-XRT
F3 1.095e-09 6.399e-10 6.835e-12 0 Swift-XRT
F3 1.105e-09 6.419e-10 6.868e-12 0 Swift-XRT
F3 1.115e-09 6.499e-10 6.933e-12 0 Swift-XRT
F3 1.125e-09 6.269e-10 6.832e-12 0 Swift-XRT
F3 1.135e-09 6.540e-10 7.001e-12 0 Swift-XRT
F3 1.145e-09 6.331e-10 6.915e-12 0 Swift-XRT
F3 1.155e-09 6.508e-10 7.036e-12 0 Swift-XRT
F3 1.165e-09 6.566e-10 7.094e-12 0 Swift-XRT
F3 1.175e-09 6.588e-10 7.134e-12 0 Swift-XRT
F3 1.185e-09 6.568e-10 7.154e-12 0 Swift-XRT
F3 1.195e-09 6.582e-10 7.190e-12 0 Swift-XRT
F3 1.205e-09 6.654e-10 7.258e-12 0 Swift-XRT
F3 1.215e-09 6.629e-10 7.275e-12 0 Swift-XRT
F3 1.225e-09 6.646e-10 7.317e-12 0 Swift-XRT
F3 1.235e-09 6.885e-10 7.481e-12 0 Swift-XRT
F3 1.245e-09 6.576e-10 7.344e-12 0 Swift-XRT
F3 1.255e-09 6.744e-10 7.471e-12 0 Swift-XRT
F3 1.265e-09 6.737e-10 7.503e-12 0 Swift-XRT
F3 1.275e-09 6.641e-10 7.485e-12 0 Swift-XRT
F3 1.285e-09 6.755e-10 7.586e-12 0 Swift-XRT
F3 1.295e-09 6.675e-10 7.578e-12 0 Swift-XRT
F3 1.305e-09 6.764e-10 7.667e-12 0 Swift-XRT
F3 1.315e-09 6.860e-10 7.760e-12 0 Swift-XRT
F3 1.325e-09 6.858e-10 7.799e-12 0 Swift-XRT
F3 1.335e-09 6.812e-10 7.812e-12 0 Swift-XRT
F3 1.345e-09 6.620e-10 7.739e-12 0 Swift-XRT
F3 1.355e-09 6.689e-10 7.819e-12 0 Swift-XRT
F3 1.365e-09 6.794e-10 7.921e-12 0 Swift-XRT
F3 1.375e-09 6.881e-10 8.015e-12 0 Swift-XRT
F3 1.385e-09 6.912e-10 8.072e-12 0 Swift-XRT
F3 1.395e-09 7.044e-10 8.194e-12 0 Swift-XRT
F3 1.405e-09 6.805e-10 8.096e-12 0 Swift-XRT
F3 1.415e-09 7.012e-10 8.261e-12 0 Swift-XRT
F3 1.425e-09 6.881e-10 8.227e-12 0 Swift-XRT
F3 1.435e-09 6.966e-10 8.322e-12 0 Swift-XRT
F3 1.445e-09 6.874e-10 8.312e-12 0 Swift-XRT
F3 1.455e-09 6.886e-10 8.366e-12 0 Swift-XRT
F3 1.465e-09 6.769e-10 8.342e-12 0 Swift-XRT
F3 1.475e-09 6.901e-10 8.468e-12 0 Swift-XRT
F3 1.485e-09 6.904e-10 8.520e-12 0 Swift-XRT
F3 1.495e-09 6.888e-10 8.559e-12 0 Swift-XRT
F3 1.505e-09 6.779e-10 8.545e-12 0 Swift-XRT
F3 1.515e-09 7.002e-10 8.736e-12 0 Swift-XRT
F3 1.525e-09 6.846e-10 8.692e-12 0 Swift-XRT
F3 1.535e-09 6.848e-10 8.750e-12 0 Swift-XRT
F3 1.545e-09 6.798e-10 8.776e-12 0 Swift-XRT
F3 1.555e-09 6.959e-10 8.940e-12 0 Swift-XRT
F3 1.565e-09 7.019e-10 9.041e-12 0 Swift-XRT
F3 1.575e-09 6.742e-10 8.924e-12 0 Swift-XRT
F3 1.585e-09 6.931e-10 9.116e-12 0 Swift-XRT
F3 1.595e-09 6.862e-10 9.141e-12 0 Swift-XRT
F3 1.605e-09 6.939e-10 9.264e-12 0 Swift-XRT
F3 1.615e-09 6.871e-10 9.289e-12 0 Swift-XRT
F3 1.625e-09 6.843e-10 9.346e-12 0 Swift-XRT
F3 1.635e-09 6.960e-10 9.506e-12 0 Swift-XRT
F3 1.645e-09 6.840e-10 9.508e-12 0 Swift-XRT
F3 1.655e-09 7.009e-10 9.716e-12 0 Swift-XRT
F3 1.665e-09 6.999e-10 9.804e-12 0 Swift-XRT
F3 1.675e-09 6.739e-10 9.719e-12 0 Swift-XRT
F3 1.685e-09 6.952e-10 9.971e-12 0 Swift-XRT
F3 1.695e-09 6.958e-10 1.007e-11 0 Swift-XRT
F3 1.705e-09 6.910e-10 1.014e-11 0 Swift-XRT
F3 1.715e-09 7.119e-10 1.038e-11 0 Swift-XRT
F3 1.725e-09 7.342e-10 1.063e-11 0 Swift-XRT
F3 1.735e-09 7.142e-10 1.056e-11 0 Swift-XRT
F3 1.745e-09 7.174e-10 1.065e-11 0 Swift-XRT
F3 1.755e-09 7.212e-10 1.075e-11 0 Swift-XRT
F3 1.765e-09 7.106e-10 1.074e-11 0 Swift-XRT
F3 1.775e-09 6.911e-10 1.065e-11 0 Swift-XRT
F3 1.785e-09 7.010e-10 1.079e-11 0 Swift-XRT
F3 1.795e-09 7.037e-10 1.089e-11 0 Swift-XRT
F3 1.805e-09 6.871e-10 1.084e-11 0 Swift-XRT
F3 1.815e-09 6.971e-10 1.100e-11 0 Swift-XRT
F3 1.825e-09 6.703e-10 1.088e-11 0 Swift-XRT
F3 1.835e-09 7.061e-10 1.128e-11 0 Swift-XRT
F3 1.845e-09 6.949e-10 1.132e-11 0 Swift-XRT
F3 1.855e-09 7.029e-10 1.153e-11 0 Swift-XRT
F3 1.865e-09 6.853e-10 1.153e-11 0 Swift-XRT
F3 1.875e-09 7.055e-10 1.185e-11 0 Swift-XRT
F3 1.885e-09 6.880e-10 1.187e-11 0 Swift-XRT
F3 1.895e-09 7.117e-10 1.224e-11 0 Swift-XRT
F3 1.905e-09 7.206e-10 1.247e-11 0 Swift-XRT
F3 1.915e-09 7.299e-10 1.269e-11 0 Swift-XRT
F3 1.925e-09 7.219e-10 1.275e-11 0 Swift-XRT
F3 1.935e-09 7.393e-10 1.300e-11 0 Swift-XRT
F3 1.945e-09 7.198e-10 1.291e-11 0 Swift-XRT
F3 1.955e-09 7.179e-10 1.297e-11 0 Swift-XRT
F3 1.965e-09 7.253e-10 1.311e-11 0 Swift-XRT
F3 1.975e-09 7.518e-10 1.342e-11 0 Swift-XRT
F3 1.985e-09 6.981e-10 1.301e-11 0 Swift-XRT
F3 1.995e-09 7.333e-10 1.340e-11 0 Swift-XRT
F3 2.005e-09 7.342e-10 1.347e-11 0 Swift-XRT
F3 2.015e-09 7.220e-10 1.340e-11 0 Swift-XRT
F3 2.025e-09 7.030e-10 1.326e-11 0 Swift-XRT
F3 2.035e-09 7.352e-10 1.357e-11 0 Swift-XRT
F3 2.045e-09 7.153e-10 1.338e-11 0 Swift-XRT
F3 2.055e-09 7.173e-10 1.339e-11 0 Swift-XRT
F3 2.065e-09 6.972e-10 1.320e-11 0 Swift-XRT
F3 2.075e-09 6.922e-10 1.316e-11 0 Swift-XRT
F3 2.085e-09 7.256e-10 1.350e-11 0 Swift-XRT
F3 2.095e-09 7.081e-10 1.339e-11 0 Swift-XRT
F3 2.105e-09 6.780e-10 1.319e-11 0 Swift-XRT
F3 2.115e-09 6.969e-10 1.348e-11 0 Swift-XRT
F3 2.125e-09 7.007e-10 1.364e-11 0 Swift-XRT
F3 2.135e-09 7.167e-10 1.392e-11 0 Swift-XRT
F3 2.145e-09 7.257e-10 1.414e-11 0 Swift-XRT
F3 2.155e-09 7.356e-10 1.435e-11 0 Swift-XRT
F3 2.165e-09 7.530e-10 1.463e-11 0 Swift-XRT
F3 2.175e-09 7.373e-10 1.457e-11 0 Swift-XRT
F3 2.185e-09 7.222e-10 1.449e-11 0 Swift-XRT
F3 2.195e-09 7.068e-10 1.439e-11 0 Swift-XRT
F3 2.205e-09 7.417e-10 1.480e-11 0 Swift-XRT
F3 2.215e-09 7.330e-10 1.479e-11 0 Swift-XRT
F3 2.225e-09 7.199e-10 1.474e-11 0 Swift-XRT
F3 2.235e-09 6.955e-10 1.458e-11 0 Swift-XRT
F3 2.245e-09 7.432e-10 1.519e-11 0 Swift-XRT
F3 2.255e-09 7.107e-10 1.499e-11 0 Swift-XRT
F3 2.265e-09 6.999e-10 1.503e-11 0 Swift-XRT
F3 2.275e-09 6.921e-10 1.510e-11 0 Swift-XRT
F3 2.285e-09 7.249e-10 1.563e-11 0 Swift-XRT
F3 2.295e-09 7.277e-10 1.585e-11 0 Swift-XRT
F3 2.305e-09 7.092e-10 1.585e-11 0 Swift-XRT
F3 2.315e-09 7.151e-10 1.611e-11 0 Swift-XRT
F3 2.325e-09 7.029e-10 1.618e-11 0 Swift-XRT
F3 2.335e-09 7.144e-10 1.651e-11 0 Swift-XRT
F3 2.345e-09 6.930e-10 1.646e-11 0 Swift-XRT
F3 2.355e-09 7.569e-10 1.740e-11 0 Swift-XRT
F3 2.365e-09 7.306e-10 1.730e-11 0 Swift-XRT
F3 2.375e-09 7.507e-10 1.772e-11 0 Swift-XRT
F3 2.385e-09 7.375e-10 1.773e-11 0 Swift-XRT
F3 2.395e-09 7.344e-10 1.785e-11 0 Swift-XRT
F3 2.405e-09 7.320e-10 1.796e-11 0 Swift-XRT
F3 2.415e-09 7.278e-10 1.802e-11 0 Swift-XRT
F3 2.425e-09 7.298e-10 1.813e-11 0 Swift-XRT
F3 2.435e-09 7.114e-10 1.797e-11 0 Swift-XRT
F3 2.445e-09 7.216e-10 1.815e-11 0 Swift-XRT
F3 2.455e-09 7.261e-10 1.824e-11 0 Swift-XRT
F3 2.465e-09 7.229e-10 1.823e-11 0 Swift-XRT
F3 2.475e-09 7.638e-10 1.875e-11 0 Swift-XRT
F3 2.485e-09 7.241e-10 1.827e-11 0 Swift-XRT
F3 2.495e-09 7.158e-10 1.818e-11 0 Swift-XRT
F3 2.505e-09 7.227e-10 1.829e-11 0 Swift-XRT
F3 2.515e-09 7.176e-10 1.824e-11 0 Swift-XRT
F3 2.525e-09 7.157e-10 1.824e-11 0 Swift-XRT
F3 2.535e-09 7.124e-10 1.823e-11 0 Swift-XRT
F3 2.545e-09 7.298e-10 1.847e-11 0 Swift-XRT
F3 2.555e-09 6.970e-10 1.809e-11 0 Swift-XRT
F3 2.565e-09 7.125e-10 1.832e-11 0 Swift-XRT
F3 2.575e-09 7.366e-10 1.867e-11 0 Swift-XRT
F3 2.585e-09 6.992e-10 1.823e-11 0 Swift-XRT
F3 2.595e-09 7.317e-10 1.869e-11 0 Swift-XRT
F3 2.605e-09 7.274e-10 1.869e-11 0 Swift-XRT
F3 2.615e-09 6.978e-10 1.834e-11 0 Swift-XRT
F3 2.625e-09 7.217e-10 1.871e-11 0 Swift-XRT
F3 2.635e-09 7.484e-10 1.911e-11 0 Swift-XRT
F3 2.645e-09 7.183e-10 1.877e-11 0 Swift-XRT
F3 2.655e-09 7.360e-10 1.906e-11 0 Swift-XRT
F3 2.665e-09 7.261e-10 1.898e-11 0 Swift-XRT
F3 2.675e-09 7.315e-10 1.911e-11 0 Swift-XRT
F3 2.685e-09 7.213e-10 1.903e-11 0 Swift-XRT
F3 2.695e-09 7.273e-10 1.917e-11 0 Swift-XRT
F3 2.705e-09 7.346e-10 1.932e-11 0 Swift-XRT
F3 2.715e-09 7.300e-10 1.934e-11 0 Swift-XRT
F3 2.725e-09 7.226e-10 1.932e-11 0 Swift-XRT
F3 2.735e-09 7.420e-10 1.965e-11 0 Swift-XRT
F3 2.745e-09 7.125e-10 1.933e-11 0 Swift-XRT
F3 2.755e-09 7.558e-10 1.999e-11 0 Swift-XRT
F3 2.765e-09 7.335e-10 1.977e-11 0 Swift-XRT
F3 2.775e-09 7.389e-10 1.993e-11 0 Swift-XRT
F3 2.785e-09 7.307e-10 1.991e-11 0 Swift-XRT
F3 2.795e-09 7.557e-10 2.031e-11 0 Swift-XRT
F3 2.805e-09 7.177e-10 1.987e-11 0 Swift-XRT
F3 2.815e-09 7.345e-10 2.017e-11 0 Swift-XRT
F3 2.825e-09 7.617e-10 2.061e-11 0 Swift-XRT
F3 2.835e-09 7.291e-10 2.021e-11 0 Swift-XRT
F3 2.845e-09 7.484e-10 2.053e-11 0 Swift-XRT
F3 2.855e-09 6.798e-10 1.962e-11 0 Swift-XRT
F3 2.865e-09 7.091e-10 2.007e-11 0 Swift-XRT
F3 2.875e-09 7.277e-10 2.037e-11 0 Swift-XRT
F3 2.885e-09 7.570e-10 2.082e-11 0 Swift-XRT
F3 2.895e-09 7.228e-10 2.038e-11 0 Swift-XRT
F3 2.905e-09 7.398e-10 2.064e-11 0 Swift-XRT
F3 2.915e-09 7.339e-10 2.059e-11 0 Swift-XRT
F3 2.925e-09 7.345e-10 2.064e-11 0 Swift-XRT
F3 2.935e-09 6.905e-10 2.004e-11 0 Swift-XRT
F3 2.945e-09 7.167e-10 2.046e-11 0 Swift-XRT
F3 2.955e-09 7.143e-10 2.045e-11 0 Swift-XRT
F3 2.965e-09 7.164e-10 2.052e-11 0 Swift-XRT
F3 2.975e-09 7.472e-10 2.099e-11 0 Swift-XRT
F3 2.985e-09 7.282e-10 2.076e-11 0 Swift-XRT
F3 2.995e-09 7.046e-10 2.046e-11 0 Swift-XRT
F3 3.005e-09 7.347e-10 2.094e-11 0 Swift-XRT
F3 3.015e-09 7.457e-10 2.113e-11 0 Swift-XRT
F3 3.025e-09 7.444e-10 2.116e-11 0 Swift-XRT
F3 3.035e-09 7.275e-10 2.096e-11 0 Swift-XRT
F3 3.045e-09 7.527e-10 2.137e-11 0 Swift-XRT
F3 3.055e-09 6.823e-10 2.039e-11 0 Swift-XRT
F3 3.065e-09 7.311e-10 2.115e-11 0 Swift-XRT
F3 3.075e-09 7.589e-10 2.160e-11 0 Swift-XRT
F3 3.085e-09 7.279e-10 2.121e-11 0 Swift-XRT
F3 3.095e-09 7.253e-10 2.122e-11 0 Swift-XRT
F3 3.105e-09 7.448e-10 2.156e-11 0 Swift-XRT
F3 3.115e-09 7.558e-10 2.177e-11 0 Swift-XRT
F3 3.125e-09 7.281e-10 2.142e-11 0 Swift-XRT
F3 3.135e-09 6.776e-10 2.073e-11 0 Swift-XRT
F3 3.145e-09 6.851e-10 2.092e-11 0 Swift-XRT
F3 3.155e-09 7.660e-10 2.217e-11 0 Swift-XRT
F3 3.165e-09 7.318e-10 2.173e-11 0 Swift-XRT
F3 3.175e-09 7.346e-10 2.183e-11 0 Swift-XRT
F3 3.185e-09 7.422e-10 2.203e-11 0 Swift-XRT
F3 3.195e-09 7.336e-10 2.196e-11 0 Swift-XRT
F3 3.205e-09 7.325e-10 2.200e-11 0 Swift-XRT
F3 3.215e-09 6.811e-10 2.130e-11 0 Swift-XRT
F3 3.225e-09 7.232e-10 2.202e-11 0 Swift-XRT
F3 3.235e-09 7.347e-10 2.226e-11 0 Swift-XRT
F3 3.245e-09 7.101e-10 2.195e-11 0 Swift-XRT
F3 3.255e-09 7.152e-10 2.209e-11 0 Swift-XRT
F3 3.265e-09 7.121e-10 2.210e-11 0 Swift-XRT
F3 3.275e-09 7.351e-10 2.251e-11 0 Swift-XRT
F3 3.285e-09 7.487e-10 2.278e-11 0 Swift-XRT
F3 3.295e-09 7.340e-10 2.260e-11 0 Swift-XRT
F3 3.305e-09 7.244e-10 2.252e-11 0 Swift-XRT
F3 3.315e-09 7.031e-10 2.223e-11 0 Swift-XRT
F3 3.325e-09 7.076e-10 2.236e-11 0 Swift-XRT
F3 3.335e-09 7.475e-10 2.303e-11 0 Swift-XRT
F3 3.345e-09 7.209e-10 2.266e-11 0 Swift-XRT
F3 3.355e-09 6.983e-10 2.236e-11 0 Swift-XRT
F3 3.365e-09 7.139e-10 2.267e-11 0 Swift-XRT
F3 3.375e-09 7.589e-10 2.343e-11 0 Swift-XRT
F3 3.385e-09 6.775e-10 2.221e-11 0 Swift-XRT
F3 3.395e-09 7.357e-10 2.319e-11 0 Swift-XRT
F3 3.405e-09 6.927e-10 2.258e-11 0 Swift-XRT
F3 3.415e-09 7.347e-10 2.331e-11 0 Swift-XRT
F3 3.425e-09 7.217e-10 2.318e-11 0 Swift-XRT
F3 3.435e-09 7.322e-10 2.340e-11 0 Swift-XRT
F3 3.445e-09 7.491e-10 2.373e-11 0 Swift-XRT
F3 3.455e-09 6.963e-10 2.293e-11 0 Swift-XRT
F3 3.465e-09 7.151e-10 2.329e-11 0 Swift-XRT
F3 3.475e-09 7.252e-10 2.351e-11 0 Swift-XRT
F3 3.485e-09 7.017e-10 2.317e-11 0 Swift-XRT
F3 3.495e-09 7.197e-10 2.350e-11 0 Swift-XRT
F3 3.505e-09 7.753e-10 2.442e-11 0 Swift-XRT
F3 3.515e-09 6.888e-10 2.304e-11 0 Swift-XRT
F3 3.525e-09 6.963e-10 2.320e-11 0 Swift-XRT
F3 3.535e-09 7.537e-10 2.419e-11 0 Swift-XRT
F3 3.545e-09 6.701e-10 2.285e-11 0 Swift-XRT
F3 3.555e-09 7.234e-10 2.379e-11 0 Swift-XRT
F3 3.565e-09 7.343e-10 2.402e-11 0 Swift-XRT
F3 3.575e-09 6.971e-10 2.347e-11 0 Swift-XRT
F3 3.585e-09 7.061e-10 2.369e-11 0 Swift-XRT
F3 3.595e-09 7.162e-10 2.393e-11 0 Swift-XRT
F3 3.605e-09 7.300e-10 2.426e-11 0 Swift-XRT
F3 3.615e-09 7.355e-10 2.443e-11 0 Swift-XRT
F3 3.625e-09 7.303e-10 2.442e-11 0 Swift-XRT
F3 3.635e-09 7.132e-10 2.422e-11 0 Swift-XRT
F3 3.645e-09 7.247e-10 2.449e-11 0 Swift-XRT
F3 3.655e-09 7.337e-10 2.473e-11 0 Swift-XRT
F3 3.665e-09 7.298e-10 2.474e-11 0 Swift-XRT
F3 3.675e-09 7.216e-10 2.465e-11 0 Swift-XRT
F3 3.685e-09 7.317e-10 2.490e-11 0 Swift-XRT
F3 3.695e-09 6.986e-10 2.440e-11 0 Swift-XRT
F3 3.705e-09 7.264e-10 2.493e-11 0 Swift-XRT
F3 3.715e-09 7.045e-10 2.462e-11 0 Swift-XRT
F3 3.725e-09 7.134e-10 2.482e-11 0 Swift-XRT
F3 3.735e-09 7.066e-10 2.475e-11 0 Swift-XRT
F3 3.745e-09 7.241e-10 2.512e-11 0 Swift-XRT
F3 3.755e-09 7.448e-10 2.551e-11 0 Swift-XRT
F3 3.765e-09 7.305e-10 2.531e-11 0 Swift-XRT
F3 3.775e-09 6.945e-10 2.470e-11 0 Swift-XRT
F3 3.785e-09 7.427e-10 2.558e-11 0 Swift-XRT
F3 3.795e-09 6.949e-10 2.476e-11 0 Swift-XRT
F3 3.805e-09 7.084e-10 2.502e-11 0 Swift-XRT
F3 3.815e-09 6.572e-10 2.413e-11 0 Swift-XRT
F3 3.825e-09 6.650e-10 2.428e-11 0 Swift-XRT
F3 3.835e-09 7.540e-10 2.589e-11 0 Swift-XRT
F3 3.845e-09 7.077e-10 2.514e-11 0 Swift-XRT
F3 3.855e-09 6.950e-10 2.494e-11 0 Swift-XRT
F3 3.865e-09 6.414e-10 2.403e-11 0 Swift-XRT
F3 3.875e-09 7.341e-10 2.578e-11 0 Swift-XRT
F3 3.885e-09 6.849e-10 2.500e-11 0 Swift-XRT
F3 3.895e-09 7.122e-10 2.559e-11 0 Swift-XRT
F3 3.905e-09 6.999e-10 2.546e-11 0 Swift-XRT
F3 3.915e-09 7.062e-10 2.570e-11 0 Swift-XRT
F3 3.925e-09 7.084e-10 2.585e-11 0 Swift-XRT
F3 3.935e-09 7.034e-10 2.586e-11 0 Swift-XRT
F3 3.945e-09 6.922e-10 2.575e-11 0 Swift-XRT
F3 3.955e-09 7.276e-10 2.649e-11 0 Swift-XRT
F3 3.965e-09 7.175e-10 2.640e-11 0 Swift-XRT
F3 3.975e-09 7.489e-10 2.705e-11 0 Swift-XRT
F3 3.985e-09 7.090e-10 2.638e-11 0 Swift-XRT
F3 3.995e-09 7.257e-10 2.677e-11 0 Swift-XRT
F3 4.005e-09 7.288e-10 2.689e-11 0 Swift-XRT
F3 4.015e-09 6.984e-10 2.639e-11 0 Swift-XRT
F3 4.025e-09 6.713e-10 2.593e-11 0 Swift-XRT
F3 4.035e-09 7.590e-10 2.765e-11 0 Swift-XRT
F3 4.045e-09 6.960e-10 2.655e-11 0 Swift-XRT
F3 4.055e-09 6.947e-10 2.658e-11 0 Swift-XRT
F3 4.065e-09 6.845e-10 2.644e-11 0 Swift-XRT
F3 4.075e-09 7.181e-10 2.714e-11 0 Swift-XRT
F3 4.085e-09 6.602e-10 2.609e-11 0 Swift-XRT
F3 4.095e-09 6.848e-10 2.661e-11 0 Swift-XRT
F3 4.105e-09 7.261e-10 2.742e-11 0 Swift-XRT
F3 4.115e-09 6.932e-10 2.685e-11 0 Swift-XRT
F3 4.125e-09 7.296e-10 2.760e-11 0 Swift-XRT
F3 4.135e-09 7.024e-10 2.709e-11 0 Swift-XRT
F3 4.145e-09 6.628e-10 2.635e-11 0 Swift-XRT
F3 4.155e-09 7.196e-10 2.748e-11 0 Swift-XRT
F3 4.165e-09 7.086e-10 2.732e-11 0 Swift-XRT
F3 4.175e-09 7.160e-10 2.751e-11 0 Swift-XRT
F3 4.185e-09 6.705e-10 2.669e-11 0 Swift-XRT
F3 4.195e-09 6.856e-10 2.705e-11 0 Swift-XRT
F3 4.205e-09 6.888e-10 2.718e-11 0 Swift-XRT
F3 4.215e-09 6.863e-10 2.722e-11 0 Swift-XRT
F3 4.225e-09 6.639e-10 2.685e-11 0 Swift-XRT
F3 4.235e-09 5.867e-10 2.535e-11 0 Swift-XRT
F3 4.245e-09 6.569e-10 2.687e-11 0 Swift-XRT
F3 4.255e-09 6.788e-10 2.742e-11 0 Swift-XRT
F3 4.265e-09 6.580e-10 2.709e-11 0 Swift-XRT
F3 4.275e-09 6.937e-10 2.792e-11 0 Swift-XRT
F3 4.285e-09 6.143e-10 2.636e-11 0 Swift-XRT
F3 4.295e-09 6.766e-10 2.775e-11 0 Swift-XRT
F3 4.305e-09 6.707e-10 2.774e-11 0 Swift-XRT
F3 4.315e-09 7.024e-10 2.849e-11 0 Swift-XRT
F3 4.325e-09 6.985e-10 2.852e-11 0 Swift-XRT
F3 4.335e-09 6.459e-10 2.753e-11 0 Swift-XRT
F3 4.345e-09 6.775e-10 2.829e-11 0 Swift-XRT
F3 4.355e-09 6.433e-10 2.766e-11 0 Swift-XRT
F3 4.365e-09 7.065e-10 2.907e-11 0 Swift-XRT
F3 4.375e-09 6.757e-10 2.852e-11 0 Swift-XRT
F3 4.385e-09 6.730e-10 2.857e-11 0 Swift-XRT
F3 4.395e-09 6.546e-10 2.823e-11 0 Swift-XRT
F3 4.405e-09 7.178e-10 2.966e-11 0 Swift-XRT
F3 4.415e-09 6.869e-10 2.908e-11 0 Swift-XRT
F3 4.425e-09 6.403e-10 2.815e-11 0 Swift-XRT
F3 4.435e-09 7.379e-10 3.030e-11 0 Swift-XRT
F3 4.445e-09 6.469e-10 2.846e-11 0 Swift-XRT
F3 4.455e-09 7.180e-10 3.008e-11 0 Swift-XRT
F3 4.465e-09 6.527e-10 2.871e-11 0 Swift-XRT
F3 4.475e-09 6.680e-10 2.914e-11 0 Swift-XRT
F3 4.485e-09 6.613e-10 2.906e-11 0 Swift-XRT
F3 4.495e-09 6.588e-10 2.910e-11 0 Swift-XRT
F3 4.505e-09 7.227e-10 3.051e-11 0 Swift-XRT
F3 4.515e-09 6.834e-10 2.975e-11 0 Swift-XRT
F3 4.525e-09 6.556e-10 2.923e-11 0 Swift-XRT
F3 4.535e-09 6.589e-10 2.940e-11 0 Swift-XRT
F3 4.545e-09 6.550e-10 2.936e-11 0 Swift-XRT
F3 4.555e-09 7.278e-10 3.105e-11 0 Swift-XRT
F3 4.565e-09 6.562e-10 2.957e-11 0 Swift-XRT
F3 4.575e-09 6.863e-10 3.035e-11 0 Swift-XRT
F3 4.585e-09 6.880e-10 3.047e-11 0 Swift-XRT
F3 4.595e-09 6.598e-10 2.995e-11 0 Swift-XRT
F3 4.605e-09 7.383e-10 3.179e-11 0 Swift-XRT
F3 4.615e-09 7.325e-10 3.176e-11 0 Swift-XRT
F3 4.625e-09 6.558e-10 3.014e-11 0 Swift-XRT
F3 4.635e-09 7.343e-10 3.201e-11 0 Swift-XRT
F3 4.645e-09 6.728e-10 3.076e-11 0 Swift-XRT
F3 4.655e-09 7.371e-10 3.229e-11 0 Swift-XRT
F3 4.665e-09 7.225e-10 3.206e-11 0 Swift-XRT
F3 4.675e-09 6.781e-10 3.117e-11 0 Swift-XRT
F3 4.685e-09 7.304e-10 3.245e-11 0 Swift-XRT
F3 4.695e-09 7.002e-10 3.187e-11 0 Swift-XRT
F3 4.705e-09 6.600e-10 3.103e-11 0 Swift-XRT
F3 4.715e-09 6.057e-10 2.982e-11 0 Swift-XRT
F3 4.725e-09 6.488e-10 3.095e-11 0 Swift-XRT
F3 4.735e-09 6.824e-10 3.183e-11 0 Swift-XRT
F3 4.745e-09 6.449e-10 3.102e-11 0 Swift-XRT
F3 4.755e-09 6.211e-10 3.053e-11 0 Swift-XRT
F3 4.765e-09 6.830e-10 3.209e-11 0 Swift-XRT
F3 4.775e-09 6.898e-10 3.235e-11 0 Swift-XRT
F3 4.785e-09 6.499e-10 3.150e-11 0 Swift-XRT
F3 4.795e-09 7.129e-10 3.308e-11 0 Swift-XRT
F3 4.805e-09 6.601e-10 3.195e-11 0 Swift-XRT
F3 4.815e-09 6.856e-10 3.267e-11 0 Swift-XRT
F3 4.825e-09 6.231e-10 3.125e-11 0 Swift-XRT
F3 4.835e-09 6.540e-10 3.213e-11 0 Swift-XRT
F3 4.845e-09 6.569e-10 3.231e-11 0 Swift-XRT
F3 4.855e-09 7.024e-10 3.354e-11 0 Swift-XRT
F3 4.865e-09 6.688e-10 3.279e-11 0 Swift-XRT
F3 4.880e-09 6.444e-10 2.288e-11 0 Swift-XRT
F3 4.895e-09 6.785e-10 3.335e-11 0 Swift-XRT
F3 4.905e-09 6.808e-10 3.350e-11 0 Swift-XRT
F3 4.915e-09 6.610e-10 3.311e-11 0 Swift-XRT
F3 4.930e-09 6.508e-10 2.332e-11 0 Swift-XRT
F3 4.945e-09 6.908e-10 3.412e-11 0 Swift-XRT
F3 4.955e-09 7.290e-10 3.514e-11 0 Swift-XRT
F3 4.970e-09 6.576e-10 2.370e-11 0 Swift-XRT
F3 4.985e-09 6.924e-10 3.456e-11 0 Swift-XRT
F3 5.000e-09 6.547e-10 2.385e-11 0 Swift-XRT
F3 5.015e-09 7.262e-10 3.569e-11 0 Swift-XRT
F3 5.030e-09 6.242e-10 2.347e-11 0 Swift-XRT
F3 5.050e-09 6.622e-10 2.427e-11 0 Swift-XRT
F3 5.070e-09 6.250e-10 2.370e-11 0 Swift-XRT
F3 5.090e-09 6.188e-10 2.369e-11 0 Swift-XRT
F3 5.110e-09 6.434e-10 2.429e-11 0 Swift-XRT
F3 5.130e-09 6.349e-10 2.428e-11 0 Swift-XRT
F3 5.150e-09 6.483e-10 2.472e-11 0 Swift-XRT
F3 5.170e-09 6.164e-10 2.431e-11 0 Swift-XRT
F3 5.190e-09 6.590e-10 2.536e-11 0 Swift-XRT
F3 5.210e-09 6.645e-10 2.569e-11 0 Swift-XRT
F3 5.230e-09 6.430e-10 2.549e-11 0 Swift-XRT
F3 5.250e-09 6.202e-10 2.521e-11 0 Swift-XRT
F3 5.270e-09 6.381e-10 2.577e-11 0 Swift-XRT
F3 5.290e-09 6.939e-10 2.707e-11 0 Swift-XRT
F3 5.310e-09 6.226e-10 2.581e-11 0 Swift-XRT
F3 5.330e-09 6.341e-10 2.623e-11 0 Swift-XRT
F3 5.350e-09 6.494e-10 2.674e-11 0 Swift-XRT
F3 5.370e-09 6.870e-10 2.766e-11 0 Swift-XRT
F3 5.390e-09 6.565e-10 2.722e-11 0 Swift-XRT
F3 5.410e-09 6.621e-10 2.751e-11 0 Swift-XRT
F3 5.430e-09 6.342e-10 2.708e-11 0 Swift-XRT
F3 5.450e-09 6.584e-10 2.775e-11 0 Swift-XRT
F3 5.470e-09 6.301e-10 2.733e-11 0 Swift-XRT
F3 5.490e-09 6.309e-10 2.751e-11 0 Swift-XRT
F3 5.510e-09 6.852e-10 2.887e-11 0 Swift-XRT
F3 5.530e-09 6.445e-10 2.819e-11 0 Swift-XRT
F3 5.550e-09 6.521e-10 2.851e-11 0 Swift-XRT
F3 5.570e-09 6.490e-10 2.863e-11 0 Swift-XRT
F3 5.590e-09 7.031e-10 2.999e-11 0 Swift-XRT
F3 5.610e-09 6.269e-10 2.852e-11 0 Swift-XRT
F3 5.630e-09 6.111e-10 2.834e-11 0 Swift-XRT
F3 5.650e-09 6.546e-10 2.954e-11 0 Swift-XRT
F3 5.670e-09 6.816e-10 3.032e-11 0 Swift-XRT
F3 5.690e-09 6.248e-10 2.921e-11 0 Swift-XRT
F3 5.710e-09 6.484e-10 2.993e-11 0 Swift-XRT
F3 5.730e-09 5.998e-10 2.902e-11 0 Swift-XRT
F3 5.750e-09 6.013e-10 2.922e-11 0 Swift-XRT
F3 5.770e-09 6.706e-10 3.110e-11 0 Swift-XRT
F3 5.790e-09 6.643e-10 3.114e-11 0 Swift-XRT
F3 5.810e-09 6.139e-10 3.016e-11 0 Swift-XRT
F3 5.830e-09 6.750e-10 3.183e-11 0 Swift-XRT
F3 5.850e-09 6.492e-10 3.144e-11 0 Swift-XRT
F3 5.875e-09 5.889e-10 2.467e-11 0 Swift-XRT
F3 5.905e-09 5.979e-10 2.508e-11 0 Swift-XRT
F3 5.935e-09 5.951e-10 2.528e-11 0 Swift-XRT
F3 5.965e-09 6.099e-10 2.585e-11 0 Swift-XRT
F3 5.995e-09 6.345e-10 2.664e-11 0 Swift-XRT
F3 6.025e-09 5.978e-10 2.614e-11 0 Swift-XRT
F3 6.055e-09 6.497e-10 2.756e-11 0 Swift-XRT
F3 6.085e-09 5.995e-10 2.679e-11 0 Swift-XRT
F3 6.115e-09 5.801e-10 2.663e-11 0 Swift-XRT
F3 6.145e-09 6.192e-10 2.777e-11 0 Swift-XRT
F3 6.175e-09 6.253e-10 2.819e-11 0 Swift-XRT
F3 6.205e-09 6.170e-10 2.830e-11 0 Swift-XRT
F3 6.235e-09 5.722e-10 2.752e-11 0 Swift-XRT
F3 6.265e-09 6.089e-10 2.869e-11 0 Swift-XRT
F3 6.300e-09 5.475e-10 2.385e-11 0 Swift-XRT
F3 6.335e-09 6.072e-10 2.934e-11 0 Swift-XRT
F3 6.365e-09 6.132e-10 2.978e-11 0 Swift-XRT
F3 6.395e-09 5.866e-10 2.948e-11 0 Swift-XRT
F3 6.425e-09 6.313e-10 3.088e-11 0 Swift-XRT
F3 6.460e-09 5.905e-10 2.621e-11 0 Swift-XRT
F3 6.500e-09 5.685e-10 2.606e-11 0 Swift-XRT
F3 6.540e-09 5.271e-10 2.546e-11 0 Swift-XRT
F3 6.580e-09 6.196e-10 2.800e-11 0 Swift-XRT
F3 6.620e-09 5.350e-10 2.645e-11 0 Swift-XRT
F3 6.660e-09 5.867e-10 2.805e-11 0 Swift-XRT
F3 6.700e-09 5.596e-10 2.782e-11 0 Swift-XRT
F3 6.740e-09 5.868e-10 2.889e-11 0 Swift-XRT
F3 6.780e-09 6.017e-10 2.968e-11 0 Swift-XRT
F3 6.825e-09 5.629e-10 2.612e-11 0 Swift-XRT
F3 6.875e-09 5.553e-10 2.647e-11 0 Swift-XRT
F3 6.925e-09 5.313e-10 2.636e-11 0 Swift-XRT
F3 6.975e-09 5.880e-10 2.826e-11 0 Swift-XRT
F3 7.030e-09 5.360e-10 2.522e-11 0 Swift-XRT
F3 7.090e-09 5.348e-10 2.576e-11 0 Swift-XRT
F3 7.150e-09 5.273e-10 2.620e-11 0 Swift-XRT
F3 7.215e-09 5.343e-10 2.506e-11 0 Swift-XRT
F3 7.285e-09 5.304e-10 2.573e-11 0 Swift-XRT
F3 7.355e-09 5.541e-10 2.706e-11 0 Swift-XRT
F3 7.425e-09 5.592e-10 2.808e-11 0 Swift-XRT
F3 7.505e-09 5.014e-10 2.430e-11 0 Swift-XRT
F3 7.595e-09 5.291e-10 2.593e-11 0 Swift-XRT
F3 7.690e-09 5.413e-10 2.600e-11 0 Swift-XRT
F3 7.800e-09 4.804e-10 2.357e-11 0 Swift-XRT
F3 7.920e-09 5.402e-10 2.644e-11 0 Swift-XRT
F3 8.055e-09 4.746e-10 2.367e-11 0 Swift-XRT
F3 8.215e-09 4.813e-10 2.417e-11 0 Swift-XRT
F3 8.405e-09 4.758e-10 2.375e-11 0 Swift-XRT
F3 8.665e-09 4.147e-10 2.077e-11 0 Swift-XRT
F3 9.020e-09 4.637e-10 2.320e-11 0 Swift-XRT
F3 9.580e-09 4.649e-10 2.335e-11 0 Swift-XRT
F3 6.380e-01 2.188e-11 7.532e-11 1.628e-10 ARGO-YBJ
F3 1.035e+00 1.063e-10 4.915e-11 1.874e-10 ARGO-YBJ
F3 1.567e+00 4.189e-11 3.331e-11 9.838e-11 ARGO-YBJ
F3 2.851e+00 4.305e-11 2.431e-11 8.338e-11 ARGO-YBJ
F3 5.433e+00 2.624e-11 2.305e-11 6.549e-11 ARGO-YBJ
F3 2.570e-04 3.407e-11 4.952e-12 0 Fermi-LAT
F3 1.060e-03 3.024e-11 4.608e-12 0 Fermi-LAT
F3 4.390e-03 5.465e-11 9.602e-12 0 Fermi-LAT
F3 1.820e-02 6.315e-11 1.995e-11 0 Fermi-LAT
F3 7.510e-02 1.870e-10 7.093e-11 3.289e-10 Fermi-LAT
F3 3.100e-01 6.605e-11 4.157e-10 1.770e-10 Fermi-LAT
F3 1.800e-08 3.903e-10 9.914e-12 0 Swift-BAT
F3 2.605e-08 3.327e-10 1.239e-11 0 Swift-BAT
F3 3.845e-08 2.582e-10 1.170e-11 0 Swift-BAT
F3 5.885e-08 1.848e-10 1.492e-11 0 Swift-BAT
F3 9.580e-08 1.395e-10 2.661e-11 0 Swift-BAT
F3 1.578e-07 4.069e-10 1.476e-10 6.502e-10 Swift-BAT
F3 3.000e-09 7.627e-10 8.198e-11 0 MAXI-GSC
F3 7.000e-09 6.224e-10 6.820e-11 0 MAXI-GSC
F3 1.500e-08 5.598e-10 7.732e-11 0 MAXI-GSC
F3 2.250e-09 4.863e-10 1.765e-11 0 RXTE-ASM
F3 4.000e-09 5.511e-10 1.730e-11 0 RXTE-ASM
F3 8.500e-09 5.573e-10 2.478e-11 0 RXTE-ASM
F3 5.562e-12 1.309e-10 6.486e-13 0 Swift-UVOT
F3 4.785e-12 1.128e-10 1.035e-12 0 Swift-UVOT
F3 6.100e-12 1.240e-10 8.370e-13 0 Swift-UVOT
F3 6.204e-17 6.649e-14 6.868e-16 0 OVRO
F4 3.940e-01 2.147e-10 9.286e-11 3.678e-10 ARGO-YBJ
F4 7.000e-01 1.495e-10 5.741e-11 2.440e-10 ARGO-YBJ
F4 1.189e+00 1.153e-10 3.519e-11 0 ARGO-YBJ
F4 2.317e+00 3.406e-11 2.409e-11 7.454e-11 ARGO-YBJ
F4 4.732e+00 3.510e-11 2.284e-11 7.314e-11 ARGO-YBJ
F4 2.570e-04 3.164e-11 4.328e-12 0 Fermi-LAT
F4 1.060e-03 4.950e-11 5.580e-12 0 Fermi-LAT
F4 4.390e-03 6.731e-11 1.062e-11 0 Fermi-LAT
F4 1.820e-02 9.021e-11 2.441e-11 0 Fermi-LAT
F4 7.510e-02 1.310e-10 5.891e-11 2.530e-10 Fermi-LAT
F4 3.100e-01 3.572e-10 2.063e-10 8.113e-10 Fermi-LAT
F4 1.800e-08 1.983e-10 1.116e-11 0 Swift-BAT
F4 2.605e-08 1.435e-10 1.402e-11 0 Swift-BAT
F4 3.845e-08 9.474e-11 1.279e-11 0 Swift-BAT
F4 5.885e-08 5.992e-11 1.637e-11 0 Swift-BAT
F4 9.580e-08 3.808e-11 2.852e-11 8.630e-11 Swift-BAT
F4 1.578e-07 -8.297e-11 1.572e-10 2.585e-10 Swift-BAT
F4 3.000e-09 3.900e-10 5.408e-11 0 MAXI-GSC
F4 7.000e-09 2.922e-10 5.168e-11 0 MAXI-GSC
F4 1.500e-08 4.026e-10 1.253e-10 0 MAXI-GSC
F4 2.250e-09 2.868e-10 3.752e-11 0 RXTE-ASM
F4 4.000e-09 4.496e-10 4.196e-11 0 RXTE-ASM
F4 8.500e-09 4.710e-10 6.075e-11 0 RXTE-ASM
F4 6.204e-17 6.749e-14 1.541e-15 0 OVRO
F5 4.420e-01 4.695e-10 1.641e-10 7.396e-10 ARGO-YBJ
F5 7.670e-01 5.434e-11 1.024e-10 2.398e-10 ARGO-YBJ
F5 1.274e+00 8.175e-11 6.415e-11 1.903e-10 ARGO-YBJ
F5 2.483e+00 4.992e-11 4.430e-11 1.254e-10 ARGO-YBJ
F5 4.842e+00 9.217e-12 4.297e-11 9.037e-11 ARGO-YBJ
F5 3.250e-04 3.046e-11 6.853e-12 0 Fermi-LAT
F5 1.780e-03 6.395e-11 1.137e-11 0 Fermi-LAT
F5 9.790e-03 6.526e-11 2.365e-11 1.121e-10 Fermi-LAT
F5 5.380e-02 8.578e-11 6.074e-11 2.277e-10 Fermi-LAT
F5 2.960e-01 1.684e-10 3.495e-10 3.411e-10 Fermi-LAT
F5 1.800e-08 4.350e-10 2.829e-11 0 Swift-BAT
F5 2.605e-08 3.087e-10 3.457e-11 0 Swift-BAT
F5 3.845e-08 2.795e-10 3.103e-11 0 Swift-BAT
F5 5.885e-08 1.870e-10 3.978e-11 0 Swift-BAT
F5 9.580e-08 7.719e-11 6.601e-11 1.897e-10 Swift-BAT
F5 1.578e-07 4.508e-10 3.514e-10 1.049e-09 Swift-BAT
F5 3.000e-09 6.505e-10 7.953e-11 0 MAXI-GSC
F5 7.000e-09 5.277e-10 6.860e-11 0 MAXI-GSC
F5 1.500e-08 5.760e-10 1.155e-10 0 MAXI-GSC
F5 6.204e-17 6.721e-14 1.123e-15 0 OVRO
F6 4.030e-01 8.414e-11 1.347e-10 3.252e-10 ARGO-YBJ
F6 7.160e-01 2.428e-10 8.199e-11 3.775e-10 ARGO-YBJ
F6 1.216e+00 4.934e-11 4.989e-11 1.355e-10 ARGO-YBJ
F6 2.371e+00 6.067e-11 3.432e-11 1.175e-10 ARGO-YBJ
F6 4.732e+00 4.132e-12 3.306e-11 6.755e-11 ARGO-YBJ
F6 1.670e-04 6.612e-11 1.037e-11 0 Fermi-LAT
F6 3.920e-04 1.091e-10 1.179e-11 0 Fermi-LAT
F6 9.180e-04 1.276e-10 1.539e-11 0 Fermi-LAT
F6 2.150e-03 2.148e-10 2.688e-11 0 Fermi-LAT
F6 5.040e-03 1.843e-10 3.658e-11 0 Fermi-LAT
F6 1.180e-02 3.011e-10 7.093e-11 0 Fermi-LAT
F6 2.770e-02 3.405e-10 1.157e-10 5.667e-10 Fermi-LAT
F6 6.490e-02 7.287e-10 2.578e-10 1.242e-09 Fermi-LAT
F6 1.520e-01 8.846e-10 4.442e-10 1.825e-09 Fermi-LAT
F6 3.570e-01 3.879e-10 7.759e-10 7.881e-10 Fermi-LAT
F6 1.800e-08 3.950e-11 1.692e-11 6.748e-11 Swift-BAT
F6 2.605e-08 3.674e-11 2.098e-11 7.175e-11 Swift-BAT
F6 3.845e-08 4.310e-11 1.911e-11 7.484e-11 Swift-BAT
F6 5.885e-08 1.875e-11 2.452e-11 6.214e-11 Swift-BAT
F6 9.580e-08 -1.072e-11 4.190e-11 7.542e-11 Swift-BAT
F6 1.578e-07 1.416e-10 2.234e-10 5.425e-10 Swift-BAT
F6 3.000e-09 2.284e-10 4.454e-11 0 MAXI-GSC
F6 7.000e-09 1.917e-10 5.647e-11 0 MAXI-GSC
F6 1.500e-08 2.996e-10 1.575e-10 0 MAXI-GSC
F7 2.540e-01 3.498e-10 9.664e-11 0 ARGO-YBJ
F7 4.950e-01 2.029e-10 5.590e-11 0 ARGO-YBJ
F7 9.020e-01 7.218e-11 3.150e-11 1.241e-10 ARGO-YBJ
F7 1.884e+00 2.911e-11 1.959e-11 6.198e-11 ARGO-YBJ
F7 4.121e+00 1.370e-11 1.783e-11 4.508e-11 ARGO-YBJ
F7 1.520e-04 6.329e-11 5.515e-12 0 Fermi-LAT
F7 3.080e-04 8.146e-11 5.562e-12 0 Fermi-LAT
F7 6.270e-04 9.573e-11 6.613e-12 0 Fermi-LAT
F7 1.280e-03 1.299e-10 9.370e-12 0 Fermi-LAT
F7 2.590e-03 1.451e-10 1.290e-11 0 Fermi-LAT
F7 5.270e-03 1.824e-10 2.007e-11 0 Fermi-LAT
F7 1.070e-02 1.832e-10 2.843e-11 0 Fermi-LAT
F7 2.180e-02 2.672e-10 4.964e-11 0 Fermi-LAT
F7 4.440e-02 3.114e-10 7.548e-11 0 Fermi-LAT
F7 9.020e-02 2.555e-10 1.011e-10 4.575e-10 Fermi-LAT
F7 1.830e-01 8.369e-11 8.369e-11 3.058e-10 Fermi-LAT
F7 3.730e-01 3.811e-10 2.719e-10 1.014e-09 Fermi-LAT
F7 1.800e-08 5.097e-11 1.007e-11 0 Swift-BAT
F7 2.605e-08 3.587e-11 1.250e-11 5.642e-11 Swift-BAT
F7 3.845e-08 3.316e-11 1.149e-11 5.210e-11 Swift-BAT
F7 5.885e-08 1.038e-11 1.476e-11 3.651e-11 Swift-BAT
F7 9.580e-08 2.646e-13 2.514e-11 4.955e-11 Swift-BAT
F7 1.578e-07 -5.904e-10 1.364e-10 8.497e-11 Swift-BAT
F7 3.000e-09 3.643e-10 4.348e-11 0 MAXI-GSC
F7 7.000e-09 1.820e-10 2.560e-11 0 MAXI-GSC
F7 1.500e-08 4.098e-11 3.594e-11 0 MAXI-GSC
F7 6.204e-17 1.060e-13 1.267e-15 0 OVRO

